Minimax Robust Landmine Detection Using Forward-Looking Ground-Penetrating Radar

We propose a robust likelihood-ratio test (LRT) to detect landmines and unexploded ordnance using a forward-looking ground-penetrating radar. Instead of modeling the distributions of the target and clutter returns with parametric families, we construct a band of feasible probability densities under each hypothesis. The LRT is then devised based on the least favorable densities within the bands. This detector is designed to maximize the worst-case performance over all feasible density pairs and, hence, does not require strong assumptions about the clutter and noise distributions. The proposed technique is evaluated using electromagnetic field simulation data of shallow-buried targets. We show that, compared to detectors based on parametric models, robust detectors can lead to significantly reduced false alarm rates, particularly in cases where there is a mismatch between the assumed model and the true distributions.

==> clutter_boot.csv <==
2.870418267226359024e-02
8.558342500080431958e-03
6.366246280198687053e-03
9.397303103024855220e-03
1.763660041813743667e-02
2.868655962420662425e-02
1.334454218704539050e-02
9.957905584482822786e-03
6.052306340286178060e-02
1.452366220882155522e-02
1.060411829530469308e-02
3.298253534432692841e-02
1.622913628566376165e-02
1.432732147416068171e-02
6.089674648389630657e-02
7.004703492643679467e-03
1.385802455753622729e-02
2.857580010873648699e-02
3.710834705506250997e-02
1.490504888074300691e-02
1.126224907334347387e-02
3.402807489162152504e-02
8.837687760461902103e-03
2.311238204293597845e-02
2.645220424064840745e-02
1.492613974833928610e-02
2.122609128570287704e-02
2.278847377571695254e-02
3.273406259067315749e-02
1.693692689586538333e-02
1.740728489142902291e-02
1.334768717966370449e-02
1.169006559069427423e-02
5.344309039305793207e-03
8.429364320613504449e-03
1.998881312487066353e-02
2.793030474009026640e-02
1.301088235689257418e-02
3.626288067625577788e-02
3.117753704506827025e-02
2.010105966368365762e-02
3.489182189100398495e-03
1.141494760582004511e-02
1.709077779998164487e-02
1.631401187105464834e-02
1.601786655422745426e-02
1.831535021632445942e-02
5.895615885701284420e-02
1.584686482056834114e-02
1.153311282544487726e-02
1.443889019314303218e-02
2.687985236131889763e-02
3.995379883096443485e-02
8.553282530014465201e-03
1.295929804173498803e-02
9.615852860113738299e-03
3.559903844049599423e-03
1.537487421122002949e-02
2.987599352472921840e-02
4.425096377147550580e-02
1.168592555177329004e-02
2.845422161995356160e-03
2.713161982401056382e-02
9.114271727929251776e-03
3.696591477614438737e-02
5.912834726791824265e-03
2.318024187279994763e-02
3.370123364483744444e-02
2.040784253265235954e-03
1.057623847353637847e-02
1.835651233120988782e-02
2.782566367923533165e-02
2.162536112916206218e-02
3.025390082096572966e-02
1.255588986192694434e-01
2.016229116967964766e-02
1.964441450453437849e-02
2.799296583595438370e-02
2.323408553272886170e-03
5.818157158520272446e-03
9.733484993310576733e-03
1.473753836130981681e-02
2.426991411759779962e-02
2.784432566514575408e-02
3.600015305973515434e-02
1.829403778796610813e-02
6.200345968848918962e-03
1.196047522909214622e-02
3.269149337165009467e-02
5.105588100934053963e-03
2.113485300971249675e-02
1.413389693559623760e-02
4.831676973070956477e-02
3.586955864487233192e-02
1.277468463306945072e-02
2.345746254172144385e-02
1.626764408273240550e-02
1.953754201306219865e-02
2.185044054437956795e-02
1.166712248727737322e-02
4.707123617893328206e-03
3.623741666202193439e-03
2.929472115343854585e-02
1.957444919628502367e-02
2.751998113644011854e-02
1.267024395170512907e-02
1.443309131596057920e-02
2.288317215708047733e-02
2.248163195992594621e-02
1.161525699677403919e-02
2.910555949711627483e-02
1.326141665185540802e-02
3.648869696430373510e-02
3.095615089820189653e-02
1.746979477070444153e-02
1.807642929729286890e-02
6.619725936521134169e-02
1.567823029005292745e-02
1.385913488821696390e-02
3.481574826982680119e-03
1.158575320744990346e-02
5.762367031129055073e-03
2.341029511619037440e-02
1.313611084623637383e-02
1.510747869464063899e-02
1.541879048411144183e-02
1.883492285594784085e-02
4.697714853467084735e-03
2.698407778099429916e-02
1.660612881655277456e-02
1.396896809571001805e-02
9.509249197323571545e-03
1.298698650519196883e-02
9.488211085558266936e-03
3.286205921804565000e-02
2.391957081617508349e-02
6.365726793608494395e-03
3.203687246262839489e-02
3.761830450900056216e-02
2.126340109868741710e-02
2.457948520228724065e-02
1.824516202646946431e-02
1.373171522334106984e-02
2.526614359108142818e-02
5.640619967006555921e-03
1.376818433629095617e-02
1.338691224586499237e-02
1.605183837454468229e-02
7.553711323119874366e-02
1.703996055615283152e-03
6.071662565117130414e-03
1.028207956016709279e-02
2.189371142921048286e-02
2.003058417862295035e-02
3.275072230926431589e-03
1.764816003925155641e-02
4.151910365232006073e-02
2.176989949827661322e-02
6.623512844532755163e-03
2.420997050841542514e-02
1.680890720300239755e-02
1.270003119981674179e-02
2.153173012837308886e-02
4.842766946502418193e-03
4.512052702193500298e-02
1.434145355855092827e-02
2.480420784640994733e-02
4.486819420889443487e-03
7.786136566565941657e-03
4.716703149407384249e-02
2.397609686048900526e-02
1.197585023131720605e-01
3.217783110755795956e-02
1.611992893801622931e-02
1.205401145552708643e-02
8.712821553543442787e-03
2.093471268244896308e-02
3.197374319388894548e-02
2.707694324775445759e-03
1.544301699500173070e-02
1.497020099007920213e-02
1.555006752738284995e-02
5.887686478036860578e-03
1.924893557760316842e-02
6.380278437571775332e-03
7.976219178021642237e-03
1.269116443869413267e-02
1.802181879020684288e-02
6.494479598016921623e-03
6.593494572726733317e-03
1.725733579159550307e-02
4.980169212080207825e-02
1.663317189886117167e-02
3.466741990821527175e-02
2.478613238931727872e-02
2.095727531692701331e-02
2.434975999190761367e-02
2.565273087535571012e-02
3.175115466293615407e-02
8.995953238587008766e-03
2.180760786980295851e-02
1.385598529002203538e-02
1.511711487706712126e-02
1.734485475093957424e-02
3.777597318509349350e-02
6.959749836129275335e-02
2.167661789849562037e-02
8.914497254560657669e-03
2.084661360048147005e-02
2.300453191428381700e-02
5.189076273960021579e-01
9.913301810228751509e-03
2.258326933967303232e-02
2.718855707332044555e-02
1.539447378388886060e-02
7.698129858446494181e-03
3.085545803399921891e-02
1.813034822518401826e-02
1.629905120944589308e-02
1.608306772100329129e-02
4.725310919572622836e-02
1.365800198939196887e-02
1.477691891828943928e-02
2.425338076208738078e-02
1.606048809071686928e-02
1.600209189520607894e-02
2.491902443441541479e-02
2.021253686067936428e-02
1.296089147529626284e-02
1.637818946562735745e-02
1.791191286185630713e-02
2.445993304738544941e-02
2.779757317172767625e-02
1.782641704167536173e-02
3.758389234223052239e-02
1.276303625887786203e-02
1.881187507492856903e-02
2.422615334482350335e-02
2.231882374374176761e-02
2.684390397753260923e-02
2.846000756785720467e-02
1.090867365543786958e-02
3.911056805223164096e-02
1.504375630044223894e-02
1.171219024467897926e-02
2.797943257554720217e-02
2.315541063699939547e-02
2.670883932710154882e-02
1.685419120886877398e-02
1.881056633687697155e-02
2.478265795862656662e-02
2.313482699351160701e-02
9.686530512536760049e-03
4.678729558399950111e-02
1.372312690385969758e-02
7.238320549822181184e-03
1.029961760505873451e-02
1.740489866468186361e-02
2.021147493171299419e-03
2.712332507562472891e-02
8.462136038882107913e-03
2.120294843480404270e-02
3.123068519500287257e-02
1.259606211527834058e-02
3.411624545237966488e-02
4.026498249557552978e-02
1.635185287294893888e-02
2.542908395458391008e-02
2.340913916690654656e-02
6.228997708886794757e-03
5.641318468026504038e-03
1.183094399966691523e-02
3.705079720194782295e-02
2.512248893875188016e-02
1.496382381981610325e-02
1.861998654891746166e-02
2.618383792575487701e-02
2.104370232919008585e-02
1.369004716453339592e-02
2.931806039959334795e-02
4.451741272962597695e-02
1.060913874042650196e-02
1.427659553014001652e-02
2.264184877431448667e-02
1.984171104086455972e-02
3.172671945558521583e-02
2.065994503138377306e-02
1.264541034893358097e-02
9.023766799183490991e-03
3.687301959281358982e-02
1.439651633113838390e-02
3.214606406837484248e-02
2.144562052105726882e-02
2.052796211583926902e-02
1.792924167823057788e-02
2.643968097840339662e-02
1.431346820053840292e-02
1.163717488488691734e-02
8.535724728527914820e-03
1.006308748697269835e-02
3.639610436849322755e-02
1.320156147442588801e-02
3.414727276647784582e-02
1.839456934383412734e-02
2.050188381214582828e-02
5.655807918567731969e-03
5.117290017779839439e-02
2.002633556010855603e-02
8.110599450419976944e-03
1.324711116335596656e-02
1.714585992266910719e-02
1.416291692132748588e-02
1.497033758830279906e-02
1.189194264254019202e-02
1.778744732485374944e-02
2.593144771814329813e-02
9.652670616966705502e-03
2.746120878607269736e-02
1.526969902361639646e-02
2.755505929002999288e-02
4.431150234503038882e-02
2.538639958751143927e-02
8.153677118697121376e-03
1.412262031969773596e-02
6.971668718241317425e-03
1.791737604874196060e-02
2.141467376907698131e-02
3.329405791130914116e-02
2.379218292733516552e-02
2.125020881846075016e-02
2.177888475414690994e-02
1.614865342644742144e-02
3.617887390100147510e-02
3.679539156159619684e-02
3.500025493298690449e-02
2.312756096302547720e-02
2.850440621497415256e-03
1.295541747413492435e-02
1.905283568954004025e-02
4.199735003313417314e-01
3.085634384512389583e-02
2.816395643296282225e-02
1.249930492483690252e-02
5.943607522437499568e-03
3.092011228518564553e-02
1.823717903740070673e-02
2.360675121668235135e-02
7.081804564442590461e-03
8.420797210324165727e-02
8.151171324521358161e-03
1.618692489753444444e-02
9.863129416325952872e-03
3.334590491887632312e-03
3.262480123670993826e-02
1.697753985078137573e-02
2.963223422121214964e-02
2.795978394762937969e-02
1.393288111180436550e-02
2.823395848562347803e-03
1.167646955780014296e-02
3.085248447450592273e-03
4.410887924251349901e-02
2.965595559571201564e-02
4.150695908428338882e-02
7.878674162931170732e-02
5.578861864549323688e-03
9.580287427086883745e-02
1.889834350706333030e-02
4.740187071501410568e-03
7.562141313792172456e-03
4.992341945772788177e-03
8.327269447111739983e-03
5.813949223207696797e-03
1.995177172255923129e-02
1.119197571667008249e-02
7.920701281257993068e-03
1.809184168322676423e-02
2.739343255359992166e-02
1.838543538279312911e-02
1.032344177279565303e-02
3.506407744375077129e-02
3.299227141196624941e-02
1.910184706739856755e-02
1.556433540687158189e-02
4.101667917168965588e-02
6.970136817974197097e-03
4.862480383394791189e-02
2.194115125669810276e-02
3.547445244083161781e-02
7.152360191427134528e-03
1.612943111484864411e-02
2.930890548310093741e-02
1.200107972766611096e-02
1.236742851517858011e-02
3.008191398329118291e-02
2.155803741295397175e-02
4.641312494995122190e-02
3.905166526921105986e-03
2.527604658996767534e-02
3.035719304425357756e-02
3.213314330796122192e-02
6.098346934985819819e-03
1.555097684186094661e-02
1.225721043338847543e-02
2.063875865641045040e-02
2.833683102769105067e-02
2.137280112536726201e-02
4.222318852317253485e-02
4.628280745573036536e-02
2.154125070182369775e-02
2.641637133655217254e-02
7.410349142173464076e-03
2.150472382757860623e-02
1.842848963421617886e-02
2.147789262966889184e-02
1.312436700384198886e-02
2.416794362039848335e-02
2.078787712976944840e-02
1.377574835658174415e-02
9.571170564968842914e-03
1.516194134483586642e-02
2.404162716360475072e-02
4.229285148535049874e-03
3.289147243439870943e-02
9.378455262992781150e-03
2.939990127890995328e-02
2.369927306295952635e-02
6.552688791813552349e-01
9.001225428853979957e-03
7.346777283175038621e-03
6.748305626031235460e-02
1.006583446267656987e-02
1.097493312396003590e-02
2.547680993247877085e-02
6.849545597658547071e-03
1.972745817675171376e-02
2.845681562753752097e-03
1.582600068310352492e-02
4.733403396240205320e-03
7.504668425175374871e-03
1.298796681115350037e-02
2.237600804361402837e-02
2.871490778069327524e-02
8.684903587775427702e-02
3.999408484047654866e-02
8.566332432756210494e-03
1.101855002523923627e-02
4.735003579281384795e-02
2.179324143764337432e-02
2.264331809198745840e-02
2.717191036079647307e-02
6.490740345571527174e-03
1.517843243718639164e-02
5.638652631600585274e-03
9.492896122869989156e-03
2.698098521481381157e-02
3.206956163495923440e-02
2.163002867934576620e-02
1.731327907112065190e-02
1.361296595006519436e-02
2.063517403224811309e-02
5.137605493756907532e-02
2.410150592332671246e-02
1.355279285068222705e-02
1.756670350737791000e-02
1.289582357317519724e-02
1.749574850588368757e-02
2.037883500970978645e-02
5.281752610570876472e-02
3.261660837719878442e-02
3.044215992187521841e-02
2.574875207076009545e-02
2.574647634842633370e-02
1.328198935258454068e-02
8.705135789137216640e-03
5.347952812770473408e-02
2.372697180135090525e-02
4.412959105582880265e-02
1.316336995904945385e-02
9.485763382236478067e-03
7.091413800828442159e-03
9.174201630765349558e-03
7.522358695205516241e-03
2.814933085689088482e-02
4.412130534031347140e-02
2.451912958223837272e-02
5.349972124456198880e-02
7.608033590572841655e-03
1.146074641490478843e-02
2.173757559095256323e-02
2.624156693296534823e-02
5.194811912272847415e-02
7.922229162067181973e-03
5.051618688663026685e-03
1.514693126604154880e-02
1.181105028658504218e-02
1.312059119801271129e-02
1.405674806144135459e-02
6.900358950242747869e-03
4.391585319848755053e-03
1.143158329241159010e-02
1.552016764429877023e-02
3.680270638968245744e-02
6.018280617065830951e-01
4.387868256015921634e-03
2.218418519089698521e-03
4.706804204283258908e-02
2.839695585038787620e-02
1.763273171511103507e-02
3.872702234240117669e-02
1.207473408699259905e-02
8.987786376914583958e-03
1.200767674659644277e-02
1.129797659130042133e-02
6.220422361628293040e-03
6.740441875255049654e-03
3.286512073824891106e-02
1.894674981194437516e-02
1.597102869929901752e-03
4.160207229941126870e-03
8.390392755529076790e-03
1.198721308230748725e-02
9.468188656967765557e-03
4.735775099422716815e-03
1.863087651680255669e-02
1.725830142848232968e-02
2.535398492326227521e-02
3.409372450753744843e-02
1.315575622107842228e-02
8.749519964603208466e-02
2.144477568495122694e-02
1.069316402674068064e-02
6.390505196947235747e-03
2.300978996212071220e-02
1.681231510596488052e-02
1.811114666288221250e-02
2.425387363270380472e-02
2.728758433175290654e-02
6.236159314556043338e-03
2.603349374693097323e-02
2.681692473838103233e-02
1.261467231310160406e-02
5.200843441369055152e-03
1.294733268044633359e-02
3.794990722260754845e-02
2.363784392445578489e-02
5.033023649453900045e-02
3.100525685211317356e-02
1.069856389478101265e-02
3.268512915765612453e-02
8.347517045056955173e-03
8.936605967421427932e-03
1.963684824132580151e-02
3.850764731074842601e-02
2.895328233404488236e-02
1.957909190650774373e-02
6.485166150229060636e-03
1.067248268278816505e-02
7.005071015274330279e-03
2.913874602436381314e-02
3.858373547742078441e-02
1.812717956647633480e-02
1.551603565494365060e-02
6.337539604945740743e-03
1.275334060894722961e-02
1.331720345470349502e-02
4.577359299455951817e-03
7.815604869100482854e-03
2.171160556536960717e-02
7.632554803077523653e-02
3.886038405303587906e-02
2.379589510719588505e-02
1.568175475498058413e-02
1.558092706489605517e-02
1.414997842264113619e-02
1.324784983855502134e-02
2.213447996816399199e-02
8.562503986592036320e-03
2.689337645649203523e-02
4.406324135467579867e-02
1.025598637657103122e-02
1.310284014843353557e-02
7.238246823656740297e-03
1.924030193735868505e-02
2.060606461726454536e-02
1.818021428855805602e-02
1.111834814689562426e-02
2.350069970973689762e-02
1.540288156862074098e-02
2.311449170230801820e-02
1.371116291513631291e-02
8.516257846951889865e-03
1.908688040406976080e-02
1.037863485285771097e-02
4.665824776040260885e-02
3.784000966874384586e-02
1.900286755103974476e-02
2.844655743531400091e-02
4.061089009311080050e-02
5.688234288264653812e-03
1.515178392807699399e-02
1.305381160056002902e-02
1.138185278031516312e-01
2.107559740099031534e-02
5.429101163042284080e-03
2.511495159823238718e-02
1.994832921899553080e-02
7.378103290318378284e-03
1.465155437033937268e-02
1.866437854064183222e-02
2.053961186054777815e-02
1.302424638310439343e-02
1.718596544662523776e-02
2.052942463132080911e-02
3.676033907652976468e-02
1.784584264668415479e-02
1.083141322489084360e-02
2.453361777680405573e-02
1.134024323371759201e-02
1.854831638447164421e-02
3.524178864387651766e-02
9.339436523141021393e-03
1.685079202923472907e-02
3.616558107410589723e-02
6.458777278874817084e-03
2.229688907946053913e-02
1.911550971787366604e-02
1.321094777842759041e-02
9.402355528757200612e-03
2.019374396035138186e-02
3.444126396437735549e-02
4.259842046015992201e-02
1.709689698110389983e-02
1.679461710994535270e-02
3.234182269330892340e-02
1.100361034478508290e-02
9.903769703253977388e-03
3.596957487817184496e-02
1.193343881687243709e-02
8.371254564749673957e-03
6.287515069778588650e-01
2.240171537712799810e-02
1.311617730732908028e-02
5.983673472752333057e-03
2.081491173120666657e-02
3.739167565279886279e-02
1.320053200481171099e-02
1.197528412872061847e-02
1.976994287467189609e-02
7.370539083266195758e-03
1.308670729666715042e-02
1.170794346419496042e-02
1.869949324773217958e-02
1.611355367843712513e-02
2.473390230258593753e-02
4.494412461010867388e-02
1.644155543291936014e-02
4.018344943974716532e-02
1.480372115103832653e-02
3.418625064589810286e-03
1.972093898743320500e-02
3.809227677176327265e-02
1.326114396277536939e-02
2.106065621809791871e-02
1.042223016337646621e-02
1.848970570812678155e-02
2.912235024172383363e-02
1.565828472015328918e-02
5.091929616078043341e-02
4.149190337624371339e-02
7.805035084993583450e-03
1.212362446035371993e-02
3.489286892011937702e-02
1.693975750298612470e-02
1.456413978596119048e-02
1.827222556859066371e-02
1.848082136965760805e-02
8.362898414362912591e-03
1.553275559369189998e-02
1.734523987166414205e-02
3.155394462825434482e-02
2.463103158774971810e-02
3.491824300509681345e-02
1.519967382538892076e-02
1.906881900182021833e-02
7.170950622606126965e-03
2.084788455827915957e-02
2.573963065700597685e-02
1.291509126489927967e-02
2.032969731195181234e-02
1.401567856901101729e-02
4.915208571679672254e-03
8.768897224017885295e-03
2.038161841075458378e-02
2.751117069762753706e-02
1.619578072751943695e-02
1.297257514264633753e-02
6.302244989751065729e-02
3.993048679372455945e-02
3.908260535144347791e-02
7.096986460462423839e-03
2.738228098788939024e-02
3.822037828402382459e-02
3.331053350952831171e-02
2.194954325836480716e-02
3.210110127428422028e-02
1.877716520207009521e-02
3.057868067569333853e-02
3.264876989621236236e-02
4.692506002582710889e-02
2.241248097023078312e-02
2.091363251320373096e-02
1.738308456787146170e-02
1.589723257443169044e-02
2.172990658524673324e-02
2.557885088138285926e-02
2.743654530765585881e-02
2.132431862898161168e-02
3.260705427251216204e-03
4.577690947541469824e-02
2.130421584744524380e-02
1.173360158285479196e-02
8.161360615126029422e-03
7.822092738107954205e-03
2.390414611682323970e-02
3.534470381815998929e-02
2.259230935737240042e-02
2.194681570031455434e-02
2.186207211749420509e-02
2.576207947688730765e-02
1.747083551046018160e-02
2.489362430994857163e-03
2.595441271878673462e-02
3.581126406761885733e-02
7.650152692017526956e-03
4.551031752178874394e-03
9.588124077535025228e-03
4.193263735231905764e-02
2.098284439134599777e-02
1.314232701945253906e-02
2.302186617018087481e-02
1.965800206886588949e-02
2.726345694143540374e-02
2.504380363671101367e-02
2.464294011578127552e-02
8.244829581489750842e-03
3.507466740153448309e-02
6.709601616048110027e-03
2.268196578428239782e-02
3.116096442044868561e-02
2.491602988097791488e-02
4.764181150968229382e-03
8.898559349038858909e-03
3.238273481484658239e-02
8.460930931704040495e-03
3.945312925886226146e-02
3.666085795461954816e-02
1.124876201576456916e-02
2.105216520866702232e-02
1.106615257977869998e-02
6.043923407845599310e-02
8.615591773943222578e-03
1.016911509099802102e-02
5.252852383507602974e-02
2.233353144866735002e-02
7.215789155769092300e-02
2.485930309604904992e-02
2.648889274970667521e-02
4.791849886441706952e-02
4.844592023621803294e-03
2.381895107692141855e-02
8.795419096601990797e-03
2.291485903994712123e-02
3.130434583062718934e-02
2.896808869566794634e-02
1.796883474190506119e-02
1.613926255836970261e-02
2.462940800747110554e-02
2.737641137449271095e-02
1.230031827423468636e-02
1.066942285205984241e-02
2.933074284513845914e-02
3.747207301056628206e-03
4.343176361749226388e-02
2.377017008017105401e-02
1.787023748951133834e-02
5.468838840184258275e-03
2.331653900004937094e-02
2.250236030505370355e-02
2.491464345167675870e-02
9.914956143313599646e-03
8.090691874873977632e-03
1.476696507066029874e-02
1.988850310557454051e-02
1.900709587895571887e-02
1.755501074515151624e-02
7.970371653428365635e-03
3.926231791182975550e-02
1.269889413703426118e-02
2.130991801075880071e-02
1.065467099264426343e-02
6.041169079198082867e-03
2.928223833381616778e-02
6.794622188996741162e-03
2.400161069928908111e-02
3.769148992112676677e-02
2.237305402882280858e-02
8.421599762910078960e-03
1.553642194934563153e-02
4.686009099159561125e-02
3.651067059480041926e-02
9.103935157476912218e-03
2.267797459773998950e-02
5.207649843630993147e-03
1.390751082755357394e-02
7.321088904411877755e-03
2.514976697133322267e-02
3.115743388742764700e-02
1.598488231452753830e-02
2.228383501068643621e-02
5.899103963808557428e-03
6.679235461510260076e-03
4.854517332091030056e-03
1.364905541611139382e-02
2.968300159605060176e-02
1.790836378425069222e-02
3.435706736955525947e-02
2.281231192122148282e-02
3.590868553079504949e-02
1.773444977600236241e-02
3.443444462111175386e-02
7.524428545299693960e-03
1.511366423090058572e-02
6.028955019673970690e-03
5.110163662777630900e-02
1.747419989064913359e-02
2.038687772040954915e-02
2.363404567949371413e-02
1.339984550163841361e-02
3.314202691308099774e-02
8.386400922245043632e-02
1.516802426212978880e-02
1.661633237272745062e-02
2.121809829788574159e-02
1.114327618740110735e-02
2.275968053279341791e-02
2.258302876720700431e-02
2.560537819793421571e-02
1.918266194403544372e-02
1.586348094611529300e-02
2.673145895790642046e-02
1.556572856449668640e-02
3.956465541022749499e-02
1.578636128268289668e-02
1.343905122940873380e-02
4.930206405084718718e-02
4.852984494583686796e-03
2.777886181900341561e-02
3.767273139737054022e-02
2.204833559579746916e-02
7.939244166642248426e-03
2.478672678114558423e-02
2.005222027366929810e-02
9.632244320663688186e-03
2.038304841798531733e-02
1.425826302271606880e-02
8.961845683816868982e-03
3.043591510636915048e-02
3.273819273517953460e-02
2.333333889049701848e-02
1.873436996529609377e-02
1.259021301164653210e-02
2.481132355299087155e-02
1.329268145891457538e-02
1.630857461290607241e-02
2.790412035669372764e-02
2.614760103504294719e-02
1.262367373069243036e-02
3.953871024089608208e-03
3.254364168329078322e-02
7.501101518671398835e-03
1.518716161621771858e-02
1.906419851373549953e-02
2.441509691150152775e-02
5.676769303295990665e-03
1.154180368908543260e-02
1.187390837951615187e-02
1.233018108793313902e-02
1.536203684906566232e-02
1.539330755226821050e-02
1.130081290573671862e-02
7.564895826622768799e-03
2.424672422202370572e-02
2.895174375582613979e-02
2.086033955622007899e-02
2.413092821995345763e-02
1.856259767133609448e-02
1.636764631726752781e-02
3.786314502212942499e-03
1.183280536568230221e-02
4.843876479135319525e-03
2.076745460322403786e-02
2.676805913420081048e-02
2.497252785715444595e-02
1.373067361492289438e-02
9.930428497378660652e-03
1.032150274964415831e-01
2.164856532935795566e-02
1.375764353681593194e-02
6.745195316228259907e-02
4.864037857398607195e-02
1.160120817575837314e-02
1.859221816226409862e-02
1.415751342290056530e-02
4.952221564983536745e-02
2.253078148974672207e-02
5.124648972031142953e-03
1.279716441234642413e-02
2.106646180773460650e-02
5.505472581856079781e-03
3.300501597813502996e-02
1.021559671737870545e-02
9.001019657200222054e-03
6.638126358580143278e-03
2.170594518699382747e-02
4.558576685437702031e-02
1.381660173740310582e-01
1.295773605957522417e-02
3.170907201177547430e-02
1.482346503099859006e-02
3.101706518613169331e-02
1.545331526065634245e-02
2.069672603646349057e-02
3.572413700946304015e-03
5.368478490420505733e-02
2.129009632170826907e-02
6.584918092103082474e-03
2.033001236481846510e-02
4.300689172675782601e-02
2.526143281393883333e-02
2.368129680105665255e-02
2.220978478982399765e-02
1.922607735706397675e-02
2.655598446363877443e-02
6.653337790486080726e-03
1.947195242771353543e-02
1.087435930565769024e-02
1.739937721390070677e-02
5.593789781997237850e-03
7.834441230775330417e-03
1.467293890748824943e-02
1.579414089178534861e-02
1.109158305534897054e-02
5.316570830928952010e-03
5.567990282708068506e-02
3.335014068961852235e-02
1.332329551131652967e-02
2.813353709243955267e-02
6.151139351215695328e-03
3.024591096037223051e-02
1.407126618915979441e-02
8.514639969888885412e-03
1.454335454434990509e-02
6.148524442403899282e-02
2.802422533494788870e-02
5.627279279419258873e-02
3.602525287418846187e-03
8.610565771607984684e-03
1.708382784545600316e-02
2.632887211521873008e-02
1.047940604428153691e-02
1.203685501678716276e-02
2.068031708665446153e-02
2.545937162810674864e-02
1.449845203357471440e-02
6.982943577538870163e-03
1.379641244693987669e-02
2.875029228880566362e-02
9.705837608136459738e-03
2.041506722815546182e-02
1.494268214307288740e-02
1.266551130425943618e-02
8.894371180461529275e-03
1.000167309418236242e-02
2.463289856975197159e-02
1.198380180654918734e-02
1.427717205295912610e-02
1.324443497871546221e-02
6.745791699922737070e-03
2.436642552851204027e-02
3.056433728716219725e-02
1.042024068045817493e-02
4.227222346622728881e-03
5.262693422880486416e-03
1.358706540903254802e-02
1.627400696478884662e-02
1.088082331798781097e-02
2.645214785093062335e-02
8.223820249085116857e-03
9.776552335547240152e-03
1.265815516850435710e-02
2.890995338855831959e-02
1.360700264412314717e-02
1.922606012610270781e-02
5.226467904405855680e-02
1.224375975714974037e-02
1.074303466522387278e-02
2.335685026542719256e-02
5.128080090956999883e-03
4.664033609420749349e-02
2.983613428985773530e-02
4.293167369760843288e-02
1.488785677413680293e-02
1.328565979118941608e-02
9.054124962297521381e-03
2.301010037471839381e-02
1.773998837988561075e-02
2.633609947820520283e-02
7.876456620735819078e-03
7.097940630726057819e-03
3.149616789631088515e-02
1.670054535001836565e-02
1.178282929641394361e-02
2.854984428454977741e-02
7.645126617203832665e-03
1.403807981556151087e-02
3.480882271932934924e-02
1.079121640758239770e-02
2.836631835602917290e-02
3.798802283903824489e-02
1.137559282946112339e-02
8.562964939109679943e-03
4.358229324876672361e-02
1.935188451247456601e-02
1.948714176806246381e-02
1.003731218090510822e-02
3.132386874869381999e-02
6.339013955324518390e-03
2.881807895820649029e-02
2.111689212078652830e-02
2.405772396416559072e-02
1.502995763565410231e-02
6.886089979079944474e-03
1.213403379694199223e-02
9.333259990477991291e-03
1.627078759794220106e-02
3.834596528069924432e-02
2.928633314041883748e-02
1.474262509225129220e-02
1.933691618917979249e-02
2.316515999250135655e-02
2.563177055528925372e-02
3.247572025953502500e-02
1.612851837554515888e-02
3.009898418797390951e-02
1.732722577064237102e-02
1.426512897134245977e-02
1.546189787939757261e-02
2.663430708625900284e-02
1.158204891436501183e-02
4.043425203101545795e-02
3.209187570875458168e-02
2.394643800310243542e-01
1.026530579392065518e-01
2.092527992333671760e-02
3.832441070452122234e-03
8.627350385716599929e-03
1.395374491569936759e-02
4.378260681144666849e-02
9.902292917006656411e-03
1.788371861863087900e-02
2.356587603507539347e-02
1.847440857384749502e-02
1.996172936214417673e-02
9.580771409969530625e-03
9.635435449520718745e-03
3.553631994713632013e-03
1.209323836133441819e-02
1.451677341965574262e-02
2.647523990898455887e-02
1.890010103503149061e-02
3.941147950252505555e-02
4.516634767935245182e-02
4.203840830653177152e-02
1.360851670505667903e-02
2.231766028202473995e-02
1.545880122161063901e-02
1.622713790455088123e-02
3.004770626975818149e-02
1.708859972610975164e-02
2.027365289234274795e-02
7.924615284002071297e-03
6.979089307009329370e-03
1.639680738715686495e-02
9.053208358886922005e-03
1.164153219098774950e-02
2.193594164588470730e-02
2.090027217136863555e-02
2.733063473481966640e-02
2.156144517846333639e-02
2.758509561394904483e-02
1.094288494973722631e-02
1.421670963177225876e-02
3.924331272319741409e-02
9.243835452162582275e-03
6.596342287475097377e-03
1.409777497266720414e-02
1.002246060816661642e-02
1.310373716724326856e-02
1.214641030222821626e-02
2.340997398947115490e-02
7.740177624614721051e-03
1.460621626987118789e-02
7.041809667337073364e-02
3.453048497825678131e-02
2.162822023215935086e-02
1.203425380414358849e-02
2.473685682324779436e-02
2.250323227872988788e-02
1.553416700906454923e-02
9.027341670527544437e-03
2.401492946202952658e-02
2.779640725266550871e-02
2.226955186303503434e-02
2.012192104230370662e-02
8.640866709889474112e-03
3.056030774816858100e-02
3.222034932179833333e-02
2.984346923410685290e-02
2.174998614851638562e-02
1.458185195629799376e-02
1.014420992690375292e-02
2.279376094554775786e-02
2.857300946212020243e-01
2.892752637806197957e-02
8.730237181598394375e-03
9.849045625035007107e-03
5.378772507726498064e-02
2.720286434567251513e-02
2.638379841194929843e-03
1.020277305625767739e-02
1.085941431916750965e-02
7.822894259347602797e-02
3.374083913671208773e-02
2.345100834707644979e-02
1.008470061334819368e-02
6.266916274995011117e-03
3.835510673671069237e-02
2.408031087855340424e-02
3.468352250109094093e-02
1.380921871682997890e-02
9.107833025615914846e-03
1.647161529015714679e-02
1.131584460987099944e-02
1.087240023405631334e-02
1.022648861196252985e-02
1.603848101376174201e-02
9.499387630655666340e-03
1.447804363517272118e-02
3.602042128392285436e-02
1.709736786076909015e-02
6.385177633122371930e-03
5.496591067656064235e-03
2.433769499927667876e-02
6.974140959769778610e-03
5.306594547362595421e-02
1.350743998197027722e-02
2.824084429732131099e-03
1.622736722975197735e-02
2.128436530032730770e-02
5.110232131790682676e-03
1.624880451488587563e-02
2.890544139271809029e-03
2.489710232738001280e-02
1.792765120619586872e-02
1.047435740332047435e-02
1.389086149075560023e-02
1.303154449764052335e-02
9.389747306817424269e-03
1.380868262745450596e-02
1.222077801836641935e-02
1.225363199110552845e-02
2.140136250369424273e-02
5.118604097417306549e-03
5.907018889748597706e-03
1.199227652263188705e-02
2.857530132426767608e-02
2.670889497396532891e-02
6.906437513428874582e-03
3.622326200230184534e-02
1.686084516315088100e-02
1.368572838543567240e-02
3.493405151265544656e-02
2.791970127932651147e-02
1.740868889745499776e-02
1.495725417490077411e-02
2.499437369205569082e-02
4.331754433144521278e-03
1.770171199694038980e-02
2.115506932089868813e-02
9.437618627004373817e-03
2.732717319787070220e-02
1.636525503235991899e-02
7.066692548698997114e-03
1.492847692432650031e-02
2.691895267660061528e-02
4.705246823352094571e-03
2.319929856226329509e-03
1.024386835710833915e-02
9.326154778626867536e-03
3.622464146492256759e-02
2.586722035095086886e-02
1.392868500823171360e-02
1.128016620326374904e-02
5.119012210934773162e-03
2.898433859099484519e-02
2.706657758312840112e-02
6.058306791334701173e-03
9.610890501154841989e-03
2.254468372713817892e-02
1.988112252084931267e-02
3.630302579858665085e-02
4.283197194144894478e-03
1.421520929878036625e-02
8.314903977646311353e-03
2.959214841383809094e-02
1.206596673970421543e-02
1.329969206542992027e-02
3.110777560420117244e-02
4.918491305097464315e-03
7.353707617540917833e-03
4.539896504580472752e-02
1.716573363307530992e-02
2.017935055473554437e-02
8.058201350582971587e-03
2.758169580758626158e-02
8.115086849119964099e-03
1.592581530913582746e-02
3.380774842290879684e-02
1.004237369088147036e-02
5.409597228585078313e-03
2.410534570437361870e-02
3.564524709082288884e-02
9.018290245020467444e-03
1.029078966197673022e-02
6.063848957024927343e-03
2.629882274882999402e-02
1.151139151749823453e-02
1.132938301506612594e-01
2.067232094551325894e-02
1.243503335533987543e-02
1.464099445217932269e-02
3.168444135087600255e-02
6.714518578836582881e-03
1.374500279839592498e-02
1.379137734295726031e-02
2.700138832778119224e-02
1.754014884474563302e-02
1.214747937870838679e-02
3.026595492326758161e-02
3.470054167375877241e-02
7.955419749150500347e-03
2.039599886937959461e-02
3.806904232646629582e-02
3.496795010315412872e-02
6.073745262878742918e-02
1.261464657265977569e-02
1.217859988276539900e-02
2.350721497690998196e-02
4.201136564436547954e-02
7.427719152735560992e-02
2.260961009928624532e-01
2.566043677896243103e-02
1.790531328924741764e-03
1.387376341757673957e-02
4.844972809331864888e-03
1.625602293303329490e-02
2.517786147455703533e-02
4.894080181405628671e-03
2.292333333423653835e-02
8.458680652266467939e-03
1.563747225079767031e-02
2.393365870798402906e-02
4.203774675082077444e-03
3.919540581586811873e-02
9.080204374538602963e-03
1.971899924618660330e-02
1.272336227193092070e-02
2.399146961068180858e-02
6.216161640180961623e-03
2.349277681879984730e-02
1.508725369883496571e-02
8.474714955615983425e-03
1.238369652173043969e-02
1.765142161405086965e-02
5.112474371834582754e-02
3.776338615339718593e-03
6.262538090776302059e-03
1.074650685567361125e-02
1.917554249294576088e-02
1.619218681933733486e-02
1.415992298365251374e-02
5.974336334662619027e-03
7.658552827872994878e-03
3.223857146497265125e-02
4.319620236774673189e-02
3.807072695730065459e-02
2.251614220047292760e-03
1.650344568505781803e-02
3.074346764329755066e-02
1.555799502617040767e-02
3.047355246681381427e-02
1.500571182623671937e-02
6.943786973581500543e-02
3.493009870331074962e-02
1.707490817197842431e-02
1.820093966683479850e-02
1.966105803936695623e-02
6.220208945320362427e-03
2.896559308844578670e-02
5.927900906475888632e-02
1.648053603304207651e-02
1.772416344573041549e-02
1.796430526957435228e-02
2.010107062478037887e-02
1.956040491707228268e-02
3.099912302621759749e-02
2.110844619029585145e-02
3.655023011629784675e-03
2.296476392794214588e-02
1.653304911370705177e-02
1.183061671567484617e-02
1.113974717289228922e-02
5.443000764365395552e-03
5.602460804575571177e-03
1.518135866167960590e-02
8.288525702831199202e-03
1.713906660040727392e-02
6.178678176463355161e-03
2.966697876872499869e-03
3.061538845144164134e-02
1.699076420087651182e-02
1.663493884552415605e-02
1.175804088010391941e-02
1.397657962882531760e-02
2.305725230833532979e-02
1.341915864230737443e-02
2.660623106609834310e-02
1.483698370830942130e-02
9.158168748470797010e-03
2.625330932234254053e-02
2.378916651842094554e-02
1.638793480175740683e-02
1.093645424197867318e-02
1.333010599115528293e-02
1.734291491297353452e-02
7.653113945753155060e-03
2.678025797354822903e-03
3.173372597943265733e-02
2.413391094544776322e-02
1.360287450358889198e-02
2.582896675630098893e-02
1.760903486131762397e-02
3.634216932397006661e-02
2.212761777136355162e-02
3.608082713869293495e-02
3.103147799717597549e-02
2.512335544535680351e-02
2.193881692511919293e-02
1.441835922246859601e-02
2.695955596646280178e-02
3.353850179183239660e-02
7.924382260316720217e-03
1.650412327527559734e-03
1.621099999510016570e-02
3.218152758718382384e-02
2.632321903345620495e-02
4.745620454352656933e-03
1.635014513774372957e-02
2.933707781807370560e-02
1.582305069203631537e-02
2.901514570872582716e-02
2.878272114246586619e-02
1.538090854211356280e-02
1.427936647028408071e-02
2.319230371358747128e-02
1.440491673494619790e-02
2.567018349429062499e-02
3.265498783018152412e-02
4.321227171005222190e-02
2.319794612144663107e-02
2.080982843278915417e-02
2.151807467872514715e-02
1.286039534947088815e-02
1.419524112975729946e-02
3.886184083233708286e-02
1.590325771715775036e-02
9.268634116168048692e-03
1.446534658183828460e-02
7.073042105238384718e-03
3.073535464460781449e-02
4.901732061346786296e-02
1.662474923386564329e-02
2.248889100343471822e-02
1.390447927926789957e-02
3.776905885906720051e-02
3.751229130411683904e-02
1.185676842619682037e-01
4.591732086501824905e-02
5.822401477864978109e-02
1.596375290257555021e-02
3.821409276391678211e-02
6.111929556033013355e-03
4.461791772526384203e-02
7.292564471192845670e-03
1.088708847494702578e-02
3.314152424387994261e-02
2.493824294200226166e-01
1.126319329260338543e-02
2.543743715567875832e-02
2.024433956222318823e-02
2.794941886874226580e-02
1.273066337949085511e-02
1.881652414411300392e-02
1.151905015154402502e-02
1.256685780069013991e-02
3.242051395254669927e-02
1.962050830053062647e-02
2.014806560910969990e-02
6.493415641444262934e-03
4.842728989278823754e-02
1.807463605009048888e-02
2.642484738211022671e-02
9.478345294477531768e-03
6.940383859623065060e-03
1.583220919584294936e-02
7.522485165103754215e-03
5.152494381919352912e-02
1.142340047463308609e-03
2.166161374704481113e-02
2.400679736181856455e-02
1.869192542517655528e-02
4.353052199573377405e-03
8.130241668661507964e-03
2.261918619210801298e-02
7.348373386839216100e-03
3.356896461780836671e-02
1.679983498627462754e-02
7.470607855368315876e-03
2.135452694513128094e-02
1.226950631260994087e-02
2.435552463581483473e-02
2.163389881820889857e-02
2.782150433028645828e-02
8.717440785434684217e-03
5.439905700348060882e-03
4.595022067584421388e-02
1.145368217331704103e-02
2.732537616969336197e-02
1.979461258903461585e-02
3.165207855319343740e-03
1.940366404147033513e-02
2.698932125755635486e-02
4.693968091463723152e-02
4.269159986383452149e-03
6.919922515160975562e-02
1.304373673230137948e-02
1.928130623399582425e-02
2.039771788098231411e-02
2.119026586564121128e-02
4.220761820183435882e-03
8.064681785568626401e-03
1.346390702276510989e-02
2.175578736124631971e-02
2.797097277095686105e-02
4.474080128906510190e-02
7.501663904744578296e-03
1.722187893553479496e-02
1.713821180888337389e-02
1.930499044757404831e-02
2.851525476059038611e-02
9.001051791857141854e-03
3.827904976415543586e-02
8.086727998972788323e-03
1.638913130941804450e-02
1.181780021872560864e-02
1.153659006884090975e-02
8.768993503916718349e-03
2.908812735274057121e-02
1.614555554820935185e-02
1.314806710372729698e-02
7.053251097075707854e-02
4.036127380090444305e-02
2.227227745541188533e-02
1.171971526535351034e-02
2.027620969750745100e-02
2.015026145836345053e-02
6.571245965256455358e-03
1.562564591502968794e-02
6.613991031957817089e-03
6.771880461689333552e-03
1.392530596908497439e-02
4.046062926541731108e-02
2.034760670367223145e-03
8.939608268846275033e-03
1.400874543123760765e-02
1.445659762090368942e-02
3.269461922044424734e-02
1.416576108727819402e-02
1.877135898692195576e-02
3.536055111919157029e-02
1.083294124780788056e-02
1.398411830879147180e-02
1.886773422273643796e-03
1.132926346573541465e-02
2.326344379173657384e-02
1.581795695458116519e-02
5.619484049172674724e-03
1.130719437519594334e-02
9.171677179009074532e-03
1.023654073303113983e-02
2.038516633562545075e-02
6.759762566618647550e-02
2.114192097576666693e-02
2.691452561876197733e-02
1.410457485606939239e-02
1.976186482815539894e-02
1.378122004406297403e-02
2.355538935096938152e-02
7.398612382293697290e-03
2.027365289234274795e-02
7.188362354740786449e-03
3.576556777408476662e-02
2.667723219210659316e-02
1.225520337170482588e-02
7.466691131196987428e-03
2.743353283458911315e-02
7.582955868338036622e-03
2.159937870739554473e-03
4.916806043020460065e-02
8.738398394652962739e-03
1.596275235904533532e-02
4.850737360172894044e-03
2.824126303392272483e-02
8.411180809677114290e-03
1.524861753710486309e-02
3.899890200881898916e-02
1.241253621722496550e-02
1.632946121934232900e-02
2.963250439657614740e-02
8.999224343724012906e-03
1.351931795727173008e-02
1.254995553966715451e-02
3.627871362714960579e-01
1.742555681478607024e-02
9.871208531165909239e-03
2.921980678877625706e-02
1.003490203397411351e-02
2.134173351541077471e-02
1.516377093389239261e-01
4.113655772201462585e-02
6.204771363017837910e-02
2.399906095614047843e-02
2.371282608509404227e-02
1.634175857260120046e-02
1.763496610359981814e-02
2.881510801297463079e-02
5.622285423566934781e-02
3.360009768772830030e-02
1.869915712253131246e-02
1.577775642892215516e-02
2.324128590522514873e-02
1.709975152507661050e-02
2.090716558519903692e-02
1.314022750414713982e-02
3.414239953744085260e-02
2.432520899492863695e-02
6.581036843448596733e-03
4.960471091564246787e-03
1.106107986929315452e-02
1.987830725301025642e-02
1.099660749693932502e-02
1.907287983516249216e-02
1.895714979455744758e-03
1.188791848412538120e-02
4.336656590003099693e-02
1.060731038679654618e-02
1.721918568178398140e-02
1.109624858644718375e-02
1.810705342219108560e-02
1.111568963018757725e-02
1.936306093864641198e-02
2.060905761659228078e-02
1.206995604874633310e-02
1.533073591298263422e-03
2.478813629731024468e-02
3.749923097369713826e-02
1.023286683374832577e-02
2.749932933561900772e-02
3.849514362001096868e-02
1.364804216717628409e-02
1.524630666550431772e-02
3.455455835657501168e-02
2.410568361474357477e-02
8.046394631394232153e-03
1.307370231441907713e-02
6.629917178085168936e-03
1.720835271291139973e-02
1.251905501796470033e-02
1.000293232424180785e-02
2.856769015018246691e-02
1.657927101139000312e-02
3.020479832541500889e-02
1.361311068558439599e-02
2.420637832504655626e-02
1.309298070701277183e-02
2.925458430083206773e-02
1.996800709356323991e-02
1.620887853443768803e-02
1.211501900923037806e-02
2.603039849004060852e-02
3.507227501561890198e-02
3.493295267789327252e-02
1.747742933821359521e-02
1.025017365792212261e-02
1.019033778367734767e-02
3.564691169208333843e-02
1.757406178540479522e-02
8.129861384634744573e-03
3.674907755210991833e-02
1.174982377920450877e-01
1.975321909029018747e-02
7.503133282423854640e-03
1.225106680752209229e-02
1.582343692966359239e-02
1.847701695478722039e-02
9.644066145610185117e-03
4.554610162588652172e-02
7.688902226508469162e-03
2.242954103557352752e-02
2.073835898339406944e-02
1.320269855363609413e-02
1.851517899825352517e-02
8.227614411503488684e-03
3.339909272416229091e-02
1.067607818647238471e-02
1.383344184039384667e-02
1.201646729581505937e-02
2.226920974625519467e-02
7.307791332101715165e-03
2.578982293211306426e-02
4.977222051233642225e-02
1.633844334116365052e-02
1.167307836715675631e-02
3.422927024889008824e-02
3.578703194875273302e-02
1.535392814096288132e-02
2.705842936058827294e-02
2.090297687450061101e-02
1.042147564429238282e-02
2.447790539147661013e-03
2.792043555976067917e-02
2.482746391394982308e-02
1.365301961127600439e-02
3.177521202250200953e-03
1.653826867988367547e-02
7.476607935568397624e-03
3.441210636378654736e-02
9.020032900592608177e-03
3.099969624226537462e-02
1.994386790908907886e-02
2.226195039996547304e-02
3.587402472083188031e-03
8.600510478574048892e-03
3.124944603620684672e-02
7.979531976557735495e-03
1.317468925724092806e-02
1.815178479484844815e-02
2.623741165097489419e-02
2.143775241055130912e-02
1.436927765903500687e-02
1.614827319581741902e-02
1.795931064723937584e-02
1.796687518270871295e-02
1.662273589972082175e-02
1.159977197110519109e-02
1.805749156018172930e-02
3.079152302977686620e-02
5.695378220167851904e-03
6.795546114813364943e-03
2.085422802592387312e-02
9.891857862410317198e-03
2.721805979559809366e-02
1.759738291053552020e-02
4.659892546813158148e-02
1.334462682826485606e-02
3.111887057411630818e-03
2.691223121419152389e-02
2.338674239744182454e-02
3.126660240169643057e-02
2.634783885334264497e-02
1.926386060296548727e-02
2.629188789247377533e-02
3.859327202789824413e-02
2.212303886836001002e-02
1.467602481573719586e-02
6.622298768715713900e-03
3.865937054424156000e-02
1.606919324735487514e-02
3.439441495323292824e-02
2.283055828431652251e-02
4.120979057765972869e-02
5.091037463814727590e-03
7.677107341292932138e-03
6.645498045515070562e-03
8.119716873062813797e-03
3.016161663167191490e-02
2.060096593321978156e-02
1.400221241598692545e-02
1.445080838112558670e-02
1.245512587813357025e-02
1.489614098653068916e-02
1.788307366969722062e-02
5.062365388436896457e-02
2.531442424893214777e-02
2.382504700891479102e-02
2.294432743474588213e-02
1.151291229752619133e-02
1.140610168710032291e-02
3.425199575148617226e-02
3.044245217854461838e-02
2.175212705183899448e-02
4.543385010206265479e-02
1.874664307554784262e-02
1.267497255722688058e-02
1.511482955502010950e-02
2.217293490654323809e-02
9.050427957430004847e-03
2.481462221207865471e-02
4.485990940041627295e-02
3.228980061603745760e-02
1.780625563932888497e-02
4.487819962703896992e-02
4.546212132628621450e-02
1.595703649999359250e-02
5.014052218011998824e-03
1.529553345567725292e-02
1.470496516612557376e-02
3.429022980406160742e-02
4.199021802192785813e-02
1.793571001700729889e-02
1.287170021670116550e-02
2.198669669708485166e-02
1.429349719141613170e-02
2.246430464013274980e-02
3.294236183654476475e-03
3.070779568364489023e-02
1.869764564593692779e-02
1.908168061607663779e-02
2.911519438611040109e-02
3.221930892304431665e-02
1.599470304158102235e-02
1.894152850035217203e-02
1.201834176899304468e-02
5.525509412023840890e-03
1.300139718256616145e-02
1.101480713925568483e-02
3.878509339646026705e-02
2.580287775210223303e-02
1.567717557865986114e-02
2.513805302701291322e-02
7.142196117609874058e-03
2.145537204718315008e-02
2.597851823408196120e-02
2.643372901524957200e-02
1.756533049404443436e-02
2.452999901145243300e-02
3.169585101450683035e-02
1.809010765209310631e-02
2.478373349687134145e-02
4.298011019207313710e-02
2.670698817537401834e-02
4.447027084043728151e-02
3.222125069426372279e-02
4.857164729001125364e-02
2.138549482756983006e-02
2.213942552039747935e-02
1.233447080730400158e-02
2.324403886932234833e-02
2.485702434955607693e-02
1.416546540143549804e-02
1.409438041760873936e-02
9.943133827599584182e-03
2.261908761351583488e-02
2.049144312180813804e-02
1.804228381979689280e-02
4.806827210145369483e-02
2.030087127533416677e-02
1.606035447309105135e-02
1.750538116252708248e-02
5.975372265988168619e-03
2.505836799301180626e-02
9.026248131075133990e-03
5.114038348893112235e-02
3.411005442601155319e-02
1.880166230753503587e-02
5.510224267821679789e-02
2.198272708414534399e-02
2.950578647805284227e-01
6.635595358671878864e-03
3.097682570249438161e-02
1.276749121840505159e-02
2.337049141503819150e-02
2.557358475587415136e-02
3.607817520393159783e-02
1.060090329414008214e-02
2.940797685432654587e-02
2.921648148357414848e-02
2.968356568233943699e-02
1.263778239311953190e-02
6.377342036717316420e-02
3.316032932727708965e-02
5.401111458914707557e-03
1.366554295693364965e-02
2.424549740207768145e-02
2.709214825938543666e-02
2.815763473364263358e-01
2.278877538327154020e-02
3.875676987885864205e-02
2.665487520690634771e-02
1.137084062859415427e-02
1.967558232378167210e-02
1.207834534964542968e-02
2.086483112664495529e-02
2.509749549915372274e-02
1.422240556224219944e-02
2.589374561431758218e-02
9.610223961843600629e-03
3.727166789869934549e-02
1.909127099128516900e-02
1.989998497478934897e-02
4.224768078446424630e-02
7.820291620159821114e-03
9.047453724178668860e-03
2.797475083360665207e-02
1.625686597151380572e-02
5.455090323825955573e-02
2.510464380673317272e-02
2.840997117166498345e-02
1.765996971677908506e-02
2.112865065377792645e-02
1.098799805939044104e-02
7.457685096490180784e-03
1.087880740874990620e-02
3.880688478322267404e-02
2.872519701155468869e-02
2.010106193571178923e-02
1.441405824025802918e-02
6.975639736027819914e-03
2.675013064793956355e-02
2.277017645652554961e-02
2.867501950754723292e-02
1.264106671118444755e-02
1.225903416495362740e-02
7.035915285873588915e-03
1.559035338713944674e-02
1.157192602374135584e-02
4.198184657424518240e-02
3.108343815052380665e-02
2.468984939736709391e-02
1.882112381222640976e-02
2.735564125445762509e-02
2.263744932984585942e-02
1.159486325818155465e-02
2.323899890101203264e-02
2.677690739674624607e-02
1.666237611938250346e-02
8.444171174391503290e-03
2.172456918202280915e-02
8.819574017541532626e-03
2.622741767367941373e-02
1.890622658397541483e-02
1.035510757677936787e-02
9.723313543127842101e-03
1.344891189168478593e-02
1.652955458977665992e-02
1.801877876898954831e-02
2.518764454999539854e-02
2.804202167230912882e-02
1.805647809731876149e-02
2.498639231459766699e-02
9.269159178955845707e-03
2.162412014458400811e-02
1.407584662220574823e-02
2.666936758052652900e-02
1.452666967111704288e-02
6.910920107627344620e-03
8.967233393328430391e-03
1.168640183533020162e-02
3.006647252313813731e-02
2.197468693093767439e-02
2.610600067919142606e-02
1.205983678346193681e-02
5.965222625559936376e-02
1.444393295051657825e-02
1.792226327441176839e-02
1.151124413416369612e-02
1.889495453865929625e-02
1.285013860573798461e-02
2.792473594966816616e-02
1.418016202891400623e-02
2.168762674381963240e-02
2.062965692855002475e-02
1.065229821095491081e-02
1.338375498887471420e-02
2.117230560061779052e-02
1.366620220670373802e-02
1.337798572147363453e-02
9.844119314440943902e-03
1.340369610004091966e-02
1.460902296141322436e-02
1.938220648962376419e-02
5.600899137903039143e-02
5.630493177279256856e-02
3.836437605750191854e-02
5.875461418803143432e-03
2.801114408866281144e-02
5.856468337069347350e-03
1.822647296263650487e-03
1.687983607518854512e-02
4.194611507249913947e-03
4.256959311045860339e-02
9.441409113746034726e-03
2.002192869685466212e-02
3.659070202618777690e-02
1.435732733674371930e-02
3.161484970562461472e-02
1.061547781894593007e-02
3.081251690943864058e-02
2.520671587609692871e-02
2.220910645401554667e-02
1.739668888772431116e-02
1.674275552395495734e-02
2.883657628336950066e-02
2.941872522868623288e-03
1.474228784025515514e-02
3.865251464783264757e-02
1.285040923296921489e-01
2.018455873540181411e-02
3.098774773539257621e-02
1.517908720731795703e-02
1.052042155671313074e-02
1.389222431069240399e-02
1.893586906578794554e-02
1.172420854581886565e-02
1.119861031113857791e-02
2.112235126358267753e-02
1.041139659124433979e-02
2.648535987332821182e-02
2.492161948911301994e-02
3.020655196001320250e-02
2.091787333735227808e-02
1.530472995352777019e-02
6.369408704631236186e-03
4.228390924415707103e-02
2.709781034862292562e-02
3.047659025297502766e-02
2.814274264718662905e-02
4.674340984259054560e-02
1.682191781664112498e-02
1.647703558220829298e-02
3.841606395728421053e-02
1.635828221217674669e-02
5.986052199395495294e-03
1.588963827818137484e-02
3.134149964388043691e-02
2.591884987096457552e-02
2.945301237943514713e-02
2.165307252212252120e-02
1.956089168704552763e-03
2.356737934133356152e-02
1.568980981149287190e-02
3.566301118568118017e-02
1.994550452517391062e-02
1.458491902690161809e-02
6.917297501838822436e-03
1.443414381211144577e-02
3.364427246332261229e-02
2.663339917463239739e-02
6.721069859253798844e-03
1.309382573931739194e-02
2.734285481682309504e-02
1.355837894390784192e-02
9.990849432436400487e-03
9.240061293804672365e-03
1.023511221150385890e-02
2.080819339337230608e-02
9.309277353707847216e-03
2.367323574728867619e-01
1.934367926029180104e-02


==> data1.csv <==
a b c d e qo q1
0.000000000000000000 9.179635103964369 28.68635969988865 0.2796939731963769 0.8740436662386777 9.179635103964369 0.8740436662386777
0.005025125628140704 11.976676057126499 37.42711267852031 0.33609149195270605 1.0502859123522064 11.976676057126499 1.0502859123522064
0.010050251256281407 13.964640508733462 43.63950158979207 0.4009784695136225 1.2530577172300703 13.964640508733462 1.2530577172300703
0.015075376884422110 15.078622622176804 47.12069569430251 0.4749782403055088 1.4843070009547148 15.078622622176804 1.4843070009547148
0.020100502512562814 15.34282888111872 47.946340253496004 0.5586187382906459 1.7456835571582683 15.34282888111872 1.7456835571582683
0.025125628140703519 14.857335400850426 46.42917312765758 0.6522985453099658 2.038432954093643 14.857335400850426 2.038432954093643
0.030150753768844220 13.776045192121371 43.05014122537928 0.7562518420318808 2.363287006349627 13.776045192121371 2.363287006349627
0.035175879396984924 12.280582935746468 38.37682167420771 0.8705136913128817 2.7203552853527553 12.280582935746468 2.7203552853527553
0.040201005025125629 10.554894401479325 32.98404500462289 0.9948873105398386 3.1090228454369955 10.614783906634033 3.1090228454369955
0.045226130653266333 8.764383068815603 27.38869709004876 1.1289151525098529 3.5278598515932904 12.044771569470173 3.5278598515932904
0.050251256281407038 7.0418876549974305 22.00589892186697 1.2718556920294566 3.974549037592052 13.569851769432697 3.974549037592052
0.055276381909547742 5.481128135470237 17.128525423344488 1.4226677891867725 4.445836841208664 15.178916238214162 4.445836841208664
0.060301507537688440 4.136817603937679 12.927555012305248 1.5800043567827224 4.937513614946008 12.927555012305248 4.937513614946008
0.065326633165829151 3.029702278975935 9.467819621799796 1.742216792284486 5.444427475889019 9.467819621799796 5.444427475889019
0.070351758793969849 2.1544269444054773 6.732584201267117 1.9073712459319552 5.96053514353736 6.732584201267117 5.96053514353736
0.075376884422110560 1.4882526637203615 4.650789574126129 2.0732772977226985 6.478991555383433 4.650789574126129 6.478991555383433
0.080402010050251257 0.9991105866278002 3.1222205832118757 2.2375290279513993 6.992278212348122 3.1222205832118757 6.992278212348122
0.085427135678391955 0.6520682146621962 2.037713170819363 2.397557818772493 7.4923681836640394 2.037713170819363 4.900159877122048
0.090452261306532666 0.41385004805355924 1.2932814001673725 2.550695555330332 7.970923610407288 1.2932814001673725 3.109998854441405
0.095477386934673364 0.2554895288068859 0.7984047775215185 2.6942462469351387 8.419519521672308 0.7984047775215185 2.6942462469351387
0.100502512562814075 0.15345390368041673 0.47954344900130225 2.82556350627257 8.82988595710178 0.47954344900130225 2.82556350627257
0.105527638190954773 0.08968912129651829 0.28027850405161964 2.942130851138634 9.19415890980823 0.28027850405161964 2.942130851138634
0.110552763819095484 0.05101883516612291 0.1594338598941341 3.041641467213812 9.50512958504316 0.1594338598941341 3.041641467213812
0.115577889447236182 0.02824968089104284 0.08828025278450888 3.122073922136291 9.75648100667591 0.08828025278450888 3.122073922136291
0.120603015075376879 0.015228066702887968 0.0475877084465249 3.1817603695786913 9.943001154933409 0.0475877084465249 3.1817603695786913
0.125628140703517577 0.007992340132851375 0.024976062915160545 3.2194440328203635 10.060762602563635 0.024976062915160545 3.2194440328203635
0.130653266331658302 0.004084562223079523 0.012764256947123506 3.234323201708902 10.107260005340317 0.012764256947123506 3.234323201708902
0.135678391959799000 0.002032821526126437 0.006352567269145115 3.2260795919720913 10.081498724912786 0.006352567269145115 3.2260795919720913
0.140703517587939697 0.0009853056656585347 0.003079080205182921 3.1948896657931725 9.984030205603663 0.003079080205182921 3.1948896657931725
0.145728643216080395 0.0004651500267188809 0.0014535938334965027 3.141418351304904 9.816932347827825 0.0014535938334965027 3.141418351304904
0.150753768844221120 0.00021389211302502129 0.0006684128532031914 3.066795473238257 9.583735853869552 0.0006684128532031914 3.066795473238257
0.155778894472361817 9.580822249278471E-05 0.0002994006952899522 2.972576061644743 9.289300192639821 0.0002994006952899522 2.972576061644743
0.160804020100502515 4.180626539642768E-05 0.0001306445793638365 2.8606864862119368 8.939645269412303 0.0001306445793638365 2.8606864862119368
0.165829145728643212 1.7771854308638056E-05 5.553704471449392E-05 2.7333590217659824 8.541746943018694 5.553704471449392E-05 2.7333590217659824
0.170854271356783910 7.360329311930408E-06 2.3001029099782526E-05 2.5930579470680355 8.10330608458761 2.3001029099782526E-05 2.5930579470680355
0.175879396984924635 2.9699803449196412E-06 9.281188577873879E-06 2.44240058715617 7.63250183486303 9.281188577873879E-06 2.44240058715617
0.180904522613065333 1.1676668541187996E-06 3.6489589191212484E-06 2.284076816410429 7.13774005128259 3.6489589191212484E-06 2.284076816410429
0.185929648241206030 4.4731068312799413E-07 1.3978458847749818E-06 2.120770446849526 6.627407646404768 1.3978458847749818E-06 2.120770446849526
0.190954773869346728 1.6697030096662354E-07 5.217821905206986E-07 1.9550856492962752 6.10964265405086 5.217821905206986E-07 1.9550856492962752
0.195979899497487453 6.07326810956907E-08 1.897896284240334E-07 1.7894811213284827 5.592128504151508 1.897896284240334E-07 1.7894811213284827
0.201005025125628151 2.1526409179153654E-08 6.727002868485516E-08 1.6262141619755355 5.081919256173548 6.727002868485516E-08 1.6262141619755355
0.206030150753768848 7.435298485033242E-09 2.323530776572888E-08 1.4672961814963692 4.585300567176153 2.323530776572888E-08 1.4672961814963692
0.211055276381909546 2.502729229907459E-09 7.821028843460809E-09 1.3144605102268794 4.107689094458998 7.821028843460809E-09 1.3144605102268794
0.216080402010050243 8.209717191440044E-10 2.5655366223250137E-09 1.169142717214571 3.6535709912955343 2.5655366223250137E-09 1.169142717214571
0.221105527638190968 2.624526508082078E-10 8.201645337756495E-10 1.0324730466588543 3.2264782708089195 8.201645337756495E-10 1.0324730466588543
0.226130653266331666 8.176945784947484E-11 2.5552955577960886E-10 0.9052800606697471 2.8290001895929597 2.5552955577960886E-10 0.9052800606697471
0.231155778894472363 2.4828875628614982E-11 7.759023633942181E-11 0.78810416449602 2.4628255140500626 7.759023633942181E-11 0.78810416449602
0.236180904522613061 7.347788476976446E-12 2.2961838990551393E-11 0.6812193994648506 2.1288106233276576 2.2961838990551393E-11 0.6812193994648506
0.241206030150753759 2.1193237293005355E-12 6.622886654064172E-12 0.5846617239375339 1.8270678873047932 6.622886654064172E-12 0.5846617239375339
0.246231155778894484 5.95780092112137E-13 1.861812787850428E-12 0.4982619589315608 1.5570686216611274 1.861812787850428E-12 0.4982619589315608
0.251256281407035154 1.632410093287098E-13 5.10128154152218E-13 0.4216816399645872 1.3177551248893349 5.10128154152218E-13 0.4216816399645872
0.256281407035175879 4.359466528634358E-14 1.3623332901982367E-13 0.3544501709698253 1.107656784280704 1.3623332901982367E-13 0.3544501709698253
0.261306532663316604 1.1347601231551142E-14 3.546125384859732E-14 0.29600189602766647 0.9250059250864577 3.546125384859732E-14 0.29600189602766647
0.266331658291457274 2.8790350796898227E-15 8.996984624030696E-15 0.2457119636687013 0.7678498864646915 8.996984624030696E-15 0.2457119636687013
0.271356783919597999 7.11979114657937E-16 2.2249347333060533E-15 0.20293012933569665 0.634156654174052 2.2249347333060533E-15 0.20293012933569665
0.276381909547738724 1.7162079792676593E-16 5.363149935211435E-16 0.1670118979437657 0.5219121810742678 5.363149935211435E-16 0.1670118979437657
0.281407035175879394 4.032363234879607E-17 1.2601135108998773E-16 0.13734662672008102 0.4292082085002532 1.2601135108998773E-16 0.13734662672008102
0.286432160804020119 9.235085176412413E-18 2.885964117628879E-17 0.11338236926080024 0.35431990394000074 2.885964117628879E-17 0.11338236926080024
0.291457286432160789 2.061664215394114E-18 6.442700673106606E-18 0.09464733138507263 0.2957729105783519 6.442700673106606E-18 0.09464733138507263
0.296482412060301515 4.486366608540047E-19 1.4019895651687647E-18 0.08076782142228112 0.25239944194462843 1.4019895651687647E-18 0.08076782142228112
0.301507537688442240 9.516455492934741E-20 2.9738923415421065E-19 0.07148251399141768 0.22338285622318027 2.9738923415421065E-19 0.07148251399141768
0.306532663316582910 1.9677185022455677E-20 6.149120319517398E-20 0.06665271849124531 0.2082897452851416 6.149120319517398E-20 0.06665271849124531
0.311557788944723635 3.966080147054463E-21 1.2394000459545197E-20 0.06626817270748336 0.20708803971088552 1.2394000459545197E-20 0.06626817270748336
0.316582914572864305 7.792451218855343E-22 2.4351410058922948E-21 0.07044769908727454 0.22014905964773293 2.4351410058922948E-21 0.07044769908727454
0.321608040201005030 1.492464318140672E-22 4.6639509941896E-22 0.07943390550732163 0.24823095471038006 4.6639509941896E-22 0.07943390550732163
0.326633165829145755 2.7864683043523065E-23 8.707713451100958E-23 0.09358102840716927 0.29244071377240394 8.707713451100958E-23 0.09358102840716927
0.331658291457286425 5.071394996575142E-24 1.584810936429732E-23 0.11333504973179878 0.3541720304118712 1.584810936429732E-23 0.11333504973179878
0.336683417085427150 8.997600703215246E-25 2.811750219754764E-24 0.13920541128377825 0.43501691026180705 2.811750219754764E-24 0.13920541128377825
0.341708542713567820 1.5561612307356948E-25 4.863003846049046E-25 0.17172803024637906 0.5366500945199346 4.863003846049046E-25 0.17172803024637906
0.346733668341708545 2.623696530066093E-26 8.19905165645654E-26 0.211419898289126 0.6606871821535187 8.19905165645654E-26 0.211419898289126
0.351758793969849270 4.312272294909656E-27 1.3475850921592673E-26 0.25872630874491237 0.8085197148278511 1.3475850921592673E-26 0.25872630874491237
0.356783919597989940 6.909309524194736E-28 2.1591592263108547E-27 0.3139626566392281 0.9811333019975877 2.1591592263108547E-27 0.3139626566392281
0.361809045226130666 1.0791983068188716E-28 3.3724947088089736E-28 0.37725371823294385 1.1789178694779494 3.3724947088089736E-28 0.37725371823294385
0.366834170854271335 1.6432670358846917E-29 5.135209487139661E-29 0.4484742354091806 1.4014819856536893 5.135209487139661E-29 0.4484742354091806
0.371859296482412061 2.4392559634729808E-30 7.622674885853064E-30 0.5271953810840028 1.6474855658875087 7.622674885853064E-30 0.5271953810840028
0.376884422110552786 3.5298067859130407E-31 1.1030646205978252E-30 0.6126421338289999 1.9145066682156244 1.1030646205978252E-30 0.6126421338289999
0.381909547738693456 4.979557183340846E-32 1.5561116197940142E-31 0.7036666230003448 2.198958196876077 1.5561116197940142E-31 0.7036666230003448
0.386934673366834181 6.848233816331262E-33 2.1400730676035196E-32 0.7987420301235478 2.4960688441360865 2.1400730676035196E-32 0.7987420301235478
0.391959798994974906 9.181555545243207E-34 2.869236107888502E-33 0.8959806071902522 2.799939397469538 2.869236107888502E-33 0.8959806071902522
0.396984924623115576 1.2000669666509061E-34 3.7502092707840813E-34 0.9931778203710728 3.1036806886596024 3.7502092707840813E-34 0.9931778203710728
0.402010050251256301 1.5291421637607813E-35 4.7785692617524415E-35 1.0878826417241025 3.39963325538782 4.7785692617524415E-35 1.0878826417241025
0.407035175879396971 1.8995248960112957E-36 5.9360153000352986E-36 1.1774917537842378 3.679661730575743 5.9360153000352986E-36 1.1774917537842378
0.412060301507537696 2.30037364023218E-37 7.188667625725562E-37 1.259363120473529 3.9355097514797777 7.188667625725562E-37 1.259363120473529
0.417085427135678422 2.7158733188968103E-38 8.487104121552532E-38 1.330942263879605 4.159194574623765 8.487104121552532E-38 1.330942263879605
0.422110552763819091 3.1259338610527824E-39 9.768543315789946E-39 1.3898929243032183 4.343415388447557 9.768543315789946E-39 1.3898929243032183
0.427135678391959817 3.50760418205169E-40 1.0961263068911531E-39 1.4342227936048975 4.481946230015304 1.0961263068911531E-39 1.4342227936048975
0.432160804020100486 3.837100837534662E-41 1.1990940117295817E-40 1.462394858452985 4.569983932665577 1.1990940117295817E-40 1.462394858452985
0.437185929648241212 4.092219882369566E-42 1.2788187132404892E-41 1.4734156398510831 4.604423874534635 1.2788187132404892E-41 1.4734156398510831
0.442211055276381937 4.254799103646686E-43 1.3296247198895893E-42 1.4668932328313735 4.584041352598042 1.3296247198895893E-42 1.4668932328313735
0.447236180904522607 4.312853434626328E-44 1.3477666983207274E-43 1.4430603946513563 4.509563733285488 1.3477666983207274E-43 1.4430603946513563
0.452261306532663332 4.262035246397356E-45 1.3318860144991736E-44 1.402760769560506 4.383627404876581 1.3318860144991736E-44 1.402760769560506
0.457286432160804002 4.106172481547615E-46 1.2831789004836294E-45 1.3473993784868539 4.210623057771418 1.2831789004836294E-45 1.3473993784868539
0.462311557788944727 3.8567921503823204E-47 1.205247546994475E-46 1.278861422314902 3.996441944734068 1.205247546994475E-46 1.278861422314902
0.467336683417085452 3.531711531738278E-48 1.1036598536682119E-47 1.199405942642721 3.7481435707585034 1.1036598536682119E-47 1.199405942642721
0.472361809045226122 3.1529361006686974E-49 9.85292531458968E-49 1.1115427030911558 3.473570947159862 9.85292531458968E-49 1.1115427030911558
0.477386934673366847 2.744208181964861E-50 8.57565056864019E-50 1.0179016313803766 3.1809425980636767 8.57565056864019E-50 1.0179016313803766
0.482412060301507517 2.3285835950071522E-51 7.27682373439735E-51 0.9211042345307803 2.8784507329086884 7.27682373439735E-51 0.9211042345307803
0.487437185929648242 1.9263732067136404E-52 6.019916270980126E-52 0.8236456100831946 2.573892531509983 6.019916270980126E-52 0.8236456100831946
0.492462311557788968 1.5536877378516054E-53 4.855274180786267E-53 0.7277941635552948 2.274356761110296 4.855274180786267E-53 0.7277941635552948
0.497487437185929637 1.2216945324736618E-54 3.817795413980193E-54 0.6355141162963613 1.985981613426129 3.817795413980193E-54 0.6355141162963613
0.502512562814070307 9.365650552572192E-56 2.92676579767881E-55 0.5484135983015745 1.7137924946924206 2.92676579767881E-55 0.5484135983015745
0.507537688442211032 6.999878720322356E-57 2.187462100100736E-56 0.4677188230249278 1.4616213219528993 2.187462100100736E-56 0.4677188230249278
0.512562814070351758 5.1005983265649834E-58 1.5939369770515573E-57 0.3942727654563182 1.2321023920509941 1.5939369770515573E-57 0.3942727654563182
0.517587939698492483 3.623519045585961E-59 1.1323497017456128E-58 0.3285550894290179 1.0267346544656808 1.1323497017456128E-58 0.3285550894290179
0.522613065326633208 2.509686875897574E-60 7.842771487179919E-60 0.27071890767733947 0.8459965864916859 7.842771487179919E-60 0.27071890767733947
0.527638190954773822 1.6946843853706886E-61 5.2958887042834016E-61 0.2206393498184494 0.6894979681826543 5.2958887042834016E-61 0.2206393498184494
0.532663316582914548 1.1156786523624232E-62 3.486495788632572E-62 0.1779688344255572 0.5561526075798662 3.486495788632572E-62 0.1779688344255572
0.537688442211055273 7.160957825174813E-64 2.237799320367129E-63 0.14219431383636738 0.4443572307386481 2.237799320367129E-63 0.14219431383636738
0.542713567839195998 4.481108684765708E-65 1.4003464639892838E-64 0.11269247108016599 0.3521639721255187 1.4003464639892838E-64 0.11269247108016599
0.547738693467336724 2.7339014860209295E-66 8.543442143815404E-66 0.08877976803521676 0.2774367751100523 8.543442143815404E-66 0.08877976803521676
0.552763819095477449 1.6261623534545962E-67 5.0817573545456134E-67 0.06975524527632736 0.217985141488523 5.0817573545456134E-67 0.06975524527632736
0.557788944723618063 9.430380611301076E-69 2.9469939410315862E-68 0.05493494596563101 0.1716717061425969 2.9469939410315862E-68 0.05493494596563101
0.562814070351758788 5.331868372132339E-70 1.6662088662913557E-69 0.04367769333112808 0.13649279165977524 1.6662088662913557E-69 0.04367769333112808
0.567839195979899514 2.9391048819183717E-71 9.184702755994911E-71 0.035402638705500825 0.11063324595469007 9.184702755994911E-71 0.035402638705500825
0.572864321608040239 1.5795623996041408E-72 4.93613249876294E-72 0.02959948955793656 0.09249840486855175 4.93613249876294E-72 0.02959948955793656
0.577889447236180964 8.276468860837309E-74 2.5863965190116587E-73 0.02583262515280237 0.0807269536025074 2.5863965190116587E-73 0.02583262515280237
0.582914572864321578 4.228053966578295E-75 1.3212668645557171E-74 0.023740431817985703 0.07418884943120532 1.3212668645557171E-74 0.023740431817985703
0.587939698492462304 2.105831539901461E-76 6.580723562192065E-76 0.023031173284432344 0.07197241651385107 6.580723562192065E-76 0.023031173284432344
0.592964824120603029 1.0225743940240707E-77 3.1955449813252204E-77 0.02347659285260479 0.07336435266438997 3.1955449813252204E-77 0.02347659285260479
0.597989949748743754 4.841220767390894E-79 1.5128814898096542E-78 0.02490426185886575 0.07782581830895546 1.5128814898096542E-78 0.02490426185886575
0.603015075376884480 2.2346218408839055E-80 6.983193252762204E-80 0.027189477358640624 0.08496711674575194 6.983193252762204E-80 0.027189477358640624
0.608040201005025094 1.0056407124159465E-81 3.142627226299833E-81 0.030247298567945387 0.09452280802482933 3.142627226299833E-81 0.030247298567945387
0.613065326633165819 4.412368529706777E-83 1.3788651655333677E-82 0.034025116008598935 0.10632848752687166 1.3788651655333677E-82 0.034025116008598935
0.618090452261306544 1.8875188146674635E-84 5.8984962958358235E-84 0.038495981443037446 0.12029994200949201 5.8984962958358235E-84 0.038495981443037446
0.623115577889447270 7.872303426399973E-86 2.4600948207499914E-85 0.04365279592796175 0.13641498727488047 2.4600948207499914E-85 0.04365279592796175
0.628140703517587995 3.2011337482077455E-87 1.0003542963149205E-86 0.04950335792932123 0.15469799352912883 1.0003542963149205E-86 0.04950335792932123
0.633165829145728609 1.2691054199186673E-88 3.9659544372458344E-88 0.056066210203877365 0.17520690688711676 3.9659544372458344E-88 0.056066210203877365
0.638190954773869334 4.905506732337487E-90 1.5329708538554645E-89 0.06336718784499587 0.19802246201561208 1.5329708538554645E-89 0.06336718784499587
0.643216080402010060 1.8486843159743977E-91 5.777138487419992E-91 0.07143655451405014 0.22323923285640668 5.777138487419992E-91 0.07143655451405014
0.648241206030150785 6.792579601005549E-93 2.1226811253142342E-92 0.08030661354900694 0.2509581673406467 2.1226811253142342E-92 0.08030661354900694
0.653266331658291510 2.433325471447415E-94 7.604142098273172E-94 0.09000969015357949 0.28128028172993585 7.604142098273172E-94 0.09000969015357949
0.658291457286432125 8.498837623847077E-96 2.6558867574522113E-95 0.10057639598573778 0.31430123745543054 2.6558867574522113E-95 0.10057639598573778
0.663316582914572850 2.894097078659339E-97 9.044053370810434E-97 0.11203410498473768 0.3501065780773052 9.044053370810434E-97 0.11203410498473768
0.668341708542713575 9.60862518499114E-99 3.002695370309731E-98 0.12440558697085968 0.3887674592839365 3.002695370309731E-98 0.12440558697085968
0.673366834170854300 3.110314883966768E-100 9.71973401239615E-100 0.13770776200753354 0.4303367562735423 9.71973401239615E-100 0.13770776200753354
0.678391959798995026 9.816185534112233E-102 3.067557979410073E-101 0.15195055294960572 0.47484547796751786 3.067557979410073E-101 0.15195055294960572
0.683417085427135640 3.020485741095472E-103 9.43901794092335E-103 0.16713582568419463 0.5222994552631082 9.43901794092335E-103 0.16713582568419463
0.688442211055276365 9.061639572755997E-105 2.8317623664862486E-104 0.18325641626668 0.5726763008333748 2.8317623664862486E-104 0.18325641626668
0.693467336683417090 2.650532078324308E-106 8.282912744763462E-106 0.20029525159963713 0.625922661248866 8.282912744763462E-106 0.20029525159963713
0.698492462311557816 7.558853851810854E-108 2.3621418286908916E-107 0.2182245757142005 0.6819517991068766 2.3621418286908916E-107 0.2182245757142005
0.703517587939698541 2.1017243001358335E-109 6.567888437924479E-109 0.237005297331311 0.7406415541603468 6.567888437924479E-109 0.237005297331311
0.708542713567839155 5.697610538541634E-111 1.7805032932942604E-110 0.2565864764335715 0.8018327388549109 1.7805032932942604E-110 0.2565864764335715
0.713567839195979881 1.5059386786948643E-112 4.70605837092145E-112 0.27690496826939515 0.8653280258418599 4.70605837092145E-112 0.27690496826939515
0.718592964824120606 3.880785344681178E-114 1.2127454202128679E-113 0.29788524271250877 0.9308913834765898 1.2127454202128679E-113 0.29788524271250877
0.723618090452261331 9.750570926549789E-116 3.047053414546809E-115 0.3194393953586988 0.9982481104959338 3.047053414546809E-115 0.3194393953586988
0.728643216080402056 2.3885747654384576E-117 7.46429614199518E-117 0.34146736428673613 1.0670855133960504 7.46429614199518E-117 0.34146736428673613
0.733668341708542671 5.704876896839545E-119 1.7827740302623577E-118 0.36385736316079276 1.1370542598774773 1.7827740302623577E-118 0.36385736316079276
0.738693467336683396 1.3284726772450608E-120 4.151477116390815E-120 0.3864865374242907 1.2077704294509082 4.151477116390815E-120 0.3864865374242907
0.743718592964824121 3.016186213078332E-122 9.425581915869787E-122 0.40922184585091764 1.2788182682841176 9.425581915869787E-122 0.40922184585091764
0.748743718592964846 6.676719117526601E-124 2.086474724227063E-123 0.43192116480643095 1.3497536400200967 2.086474724227063E-123 0.43192116480643095
0.753768844221105572 1.4410124953840367E-125 4.5031640480751144E-125 0.45443460737360414 1.4201081480425128 4.5031640480751144E-125 0.45443460737360414
0.758793969849246297 3.032301070134017E-127 9.475940844168802E-127 0.4766060441510236 1.4893938879719486 9.475940844168802E-127 0.4766060441510236
0.763819095477386911 6.221241587287372E-129 1.9441379960273034E-128 0.4982748072113398 1.557108772535437 1.9441379960273034E-128 0.4982748072113398
0.768844221105527637 1.2444636812604377E-130 3.888949003938867E-130 0.5192775535580684 1.6227423548689637 3.888949003938867E-130 0.5192775535580684
0.773869346733668362 2.4271020267509436E-132 7.584693833596698E-132 0.5394502596151812 1.685782061297441 7.584693833596698E-132 0.5394502596151812
0.778894472361809087 4.615244511229539E-134 1.4422639097592308E-133 0.5586303139796205 1.745719731186314 1.4422639097592308E-133 0.5586303139796205
0.783919597989949812 8.556624935651063E-136 2.673945292390957E-135 0.5766586720133366 1.8020583500416771 2.673945292390957E-135 0.5766586720133366
0.788944723618090427 1.5467196305838371E-137 4.83349884557449E-137 0.5933820329836816 1.8543188530740051 4.83349884557449E-137 0.5933820329836816
0.793969849246231152 2.725977303917691E-139 8.518679074742785E-139 0.6086549984942344 1.9020468702944824 8.518679074742785E-139 0.6086549984942344
0.798994974874371877 4.684191292839474E-141 1.4638097790123355E-140 0.6223421699729332 1.9448192811654164 1.4638097790123355E-140 0.6223421699729332
0.804020100502512602 7.847818787607572E-143 2.4524433711273665E-142 0.634320143062623 1.9822504470706968 2.4524433711273665E-142 0.634320143062623
0.809045226130653328 1.281933425336052E-144 4.0060419541751625E-144 0.6444793579207282 2.013997993502276 4.0060419541751625E-144 0.6444793579207282
0.814070351758793942 2.0416643192218547E-146 6.380200997568297E-146 0.6527257666759264 2.0397680208622697 6.380200997568297E-146 0.6527257666759264
0.819095477386934667 3.170339455693449E-148 9.907310799042026E-148 0.6589822825718676 2.059319633037086 9.907310799042026E-148 0.6589822825718676
0.824120603015075393 4.79987519399293E-150 1.4999609981227906E-149 0.6631899795786154 2.0724686861831727 1.4999609981227906E-149 0.6631899795786154
0.829145728643216118 7.085280808631436E-152 2.2141502526973234E-151 0.6653090163666625 2.07909067614582 2.2141502526973234E-151 0.6653090163666625
0.834170854271356843 1.0197349836104498E-153 3.186671823782656E-153 0.6653192643821109 2.0791227011940965 3.186671823782656E-153 0.6653192643821109
0.839195979899497457 1.4309382174448486E-155 4.471681929515151E-155 0.6632206261759555 2.072564456799861 4.471681929515151E-155 0.6632206261759555
0.844221105527638183 1.9577531886324545E-157 6.11797871447642E-157 0.6590330369468664 2.0594782404589576 6.11797871447642E-157 0.6590330369468664
0.849246231155778908 2.611551933829275E-159 8.161099793216484E-159 0.652796149263311 2.0399879664478466 8.161099793216484E-159 0.652796149263311
0.854271356783919633 3.3965908630868645E-161 1.061434644714645E-160 0.6445687079382756 2.014277212307111 1.061434644714645E-160 0.6445687079382756
0.859296482412060358 4.3071680993311416E-163 1.3459900310409816E-162 0.6344276288391777 1.9825863401224302 1.3459900310409816E-162 0.6344276288391777
0.864321608040200973 5.325306251465194E-165 1.664158203582873E-164 0.622466801834609 1.945208755733153 1.664158203582873E-164 0.622466801834609
0.869346733668341698 6.419507382885627E-167 2.0060960571517582E-166 0.6087956439296032 1.9024863872800095 2.0060960571517582E-166 0.6087956439296032
0.874371859296482423 7.545070918503318E-169 2.357834662032287E-168 0.5935374337630913 1.8548044805096602 2.357834662032287E-168 0.5935374337630913
0.879396984924623148 8.646286431121733E-171 2.701964509725541E-170 0.5768274629007358 1.8025858215647994 2.701964509725541E-170 0.5768274629007358
0.884422110552763874 9.660525174370254E-173 3.018914116990704E-172 0.5588110426483157 1.7462845082759864 3.018914116990704E-172 0.5588110426483157
0.889447236180904488 1.0523902946214E-174 3.288719670691875E-174 0.5396414073623048 1.6863793980072026 3.288719670691875E-174 0.5396414073623048
0.894472361809045213 1.1177844489027965E-176 3.493076402821239E-176 0.5194775564063946 1.623367363769983 3.493076402821239E-176 0.5194775564063946
0.899497487437185939 1.1575628289224635E-178 3.6173838403826985E-178 0.4984820769912619 1.5577564905976935 3.6173838403826985E-178 0.4984820769912619
0.904522613065326664 1.1687900577059587E-180 3.6524689303311207E-180 0.47681898916945953 1.490059341154561 3.6524689303311207E-180 0.47681898916945953
0.909547738693467389 1.1506255562768867E-182 3.595704863365271E-182 0.4546516522994031 1.4207864134356347 3.595704863365271E-182 0.4546516522994031
0.914572864321608003 1.1044275608730344E-184 3.451336127728232E-184 0.4321407694321475 1.350439904475461 3.451336127728232E-184 0.4321407694321475
0.919597989949748729 1.033585262705825E-186 3.229953945955703E-186 0.40944252242676404 1.2795078825836375 3.229953945955703E-186 0.40944252242676404
0.924623115577889454 9.431078733316596E-189 2.947212104161436E-188 0.38670686629910866 1.2084589571847146 2.947212104161436E-188 0.38670686629910866
0.929648241206030179 8.390397907561987E-191 2.621999346113121E-190 0.3640760065034118 1.1377375203231619 2.621999346113121E-190 0.3640760065034118
0.934673366834170904 7.277965656841047E-193 2.274364267762827E-192 0.34168307769393685 1.0677596177935527 2.274364267762827E-192 0.34168307769393685
0.939698492462311519 6.155223611466581E-195 1.9235073785833065E-194 0.31965103717526533 0.9989094911727041 1.9235073785833065E-194 0.31965103717526533
0.944723618090452244 5.075562559924605E-197 1.586113299976439E-196 0.29809178088229477 0.9315368152571711 1.586113299976439E-196 0.29809178088229477
0.949748743718592969 4.0806672193454116E-199 1.2752085060454412E-198 0.2771054844846485 0.8659546390145266 1.2752085060454412E-198 0.2771054844846485
0.954773869346733695 3.19878419883711E-201 9.99620062136597E-201 0.25678016722222735 0.8024380225694605 9.99620062136597E-201 0.25678016722222735
0.959798994974874420 2.4448127189479938E-203 7.64003974671248E-203 0.23719147147022174 0.7412233483444429 7.64003974671248E-203 0.23719147147022174
0.964824120603015034 1.821852709592482E-205 5.693289717476505E-205 0.21840264690464203 0.6825082715770063 5.693289717476505E-205 0.21840264690464203
0.969849246231155759 1.3236954036644419E-207 4.136548136451381E-207 0.20046472457354267 0.6264522642923208 4.136548136451381E-207 0.20046472457354267
0.974874371859296485 9.377133681582301E-210 2.930354275494469E-209 0.18341686323201978 0.5731776976000618 2.930354275494469E-209 0.18341686323201978
0.979899497487437210 6.476785556685235E-212 2.023995486464136E-211 0.16728684800517446 0.5227714000161701 2.023995486464136E-211 0.16728684800517446
0.984924623115577935 4.361706177009789E-214 1.363033180315559E-213 0.1520917198145649 0.4752866244205153 1.363033180315559E-213 0.1520917198145649
0.989949748743718660 2.8639200129212115E-216 8.949750040378785E-216 0.13783851303105024 0.430745353222032 8.949750040378785E-216 0.13783851303105024
0.994974874371859275 1.8334668505553997E-218 5.729583907985624E-218 0.12452507847215302 0.38914087022547816 5.729583907985624E-218 0.12452507847215302
1.000000000000000000 1.1444400529596968E-220 3.576375165499052E-220 0.1121409691003129 0.35044052843847784 3.576375165499052E-220 0.1121409691003129


==> data2.csv <==
a b c po po_low p1 p1_low
0.000000000000000000 6.425744572775058 6.21881805411636 11.47454387995546 6.425744572775058 0.3496174664954711 0.19578578123746385
0.005025125628140704 8.38367323998855 8.113696072755195 14.970845071408123 8.38367323998855 0.42011436494088256 0.23526404436689424
0.010050251256281407 9.775248356113424 9.46045867089549 17.455800635916827 9.775248356113424 0.5012230868920281 0.28068492865953576
0.015075376884422110 10.555035835523764 10.215134864511546 18.848278277721004 10.555035835523764 0.593722800381886 0.3324847682138562
0.020100502512562814 10.739980216783104 10.394123531763574 19.1785361013984 10.739980216783104 0.6982734228633073 0.3910331168034521
0.025125628140703519 10.400134780595298 10.06522204645896 18.57166925106303 10.400134780595298 0.8153731816374572 0.45660898171697606
0.030150753768844220 9.64323163448496 9.332693248132383 17.220056490151713 9.64323163448496 0.9453148025398509 0.5293762894223165
0.035175879396984924 8.596408055022527 8.319580245941534 15.350728669683084 8.596408055022527 1.088142114141102 0.6093595839190172
0.040201005025125629 7.3884260810355284 7.150498589520635 13.193618001849156 7.3884260810355284 1.2436091381747982 0.696421117377887
0.045226130653266333 6.135068148170923 5.937502203982354 10.955478836019504 6.135068148170923 1.411143940637316 0.7902406067568971
0.050251256281407038 4.929321358498202 4.770583752838365 8.802359568746787 4.929321358498202 1.5898196150368207 0.8902989844206196
0.055276381909547742 3.836789694829166 3.713234591543494 6.851410169337796 3.836789694829166 1.7783347364834656 0.9958674524307408
0.060301507537688440 2.895772322756376 2.8025205479947455 5.171022004922099 2.895772322756376 1.975005445978403 1.1060030497479059
0.065326633165829151 2.120791595283155 2.052496315780153 3.7871278487199187 2.120791595283155 2.1777709903556075 1.2195517545991403
0.070351758793969849 1.5080988610838342 1.4595339603812132 2.6930336805068467 1.5080988610838342 2.384214057414944 1.3351598721523688
0.075376884422110560 1.402997493976684 1.4512941084058892 1.8603158296504518 1.0417768646042531 2.5915966221533733 1.4512941084058892
0.080402010050251257 1.5141474912034532 1.5662703195659795 1.2488882332847502 0.6993774106394601 2.796911284939249 1.5662703195659795
0.085427135678391955 1.6224398034439467 1.678290473140745 0.8150852683277452 0.45644775026353734 2.996947273465616 1.678290473140745
0.090452261306532666 1.7260689035454648 1.7854868887312327 0.517312560066949 0.2896950336374915 3.188369444162915 1.7854868887312327
0.095477386934673364 1.823210400633859 1.8859723728545972 0.3193619110086074 0.17884267016482017 3.3678078086689234 1.8859723728545972
0.100502512562814075 1.9120734706962526 1.977894454390799 0.1918173796005209 0.10741773257629171 3.5319543828407123 1.977894454390799
0.105527638190954773 1.9909551971812918 2.0594915957970437 0.11211140162064785 0.0627823849075628 3.677663563923292 2.0594915957970437
0.110552763819095484 2.058294546881837 2.1291490270496682 0.06377354395765364 0.03571318461628604 3.8020518340172647 2.1291490270496682
0.115577889447236182 2.1127236060407752 2.185451745495404 0.03531210111380355 0.01977477662372999 3.902592402670364 2.185451745495404
0.120603015075376879 2.153113734403266 2.227232258705084 0.01903508337860996 0.010659646692021579 3.977200461973364 2.227232258705084
0.125628140703517577 2.1786144646480823 2.2536108229742546 0.009990425166064219 0.005594638092995963 4.024305041025454 2.2536108229742546
0.130653266331658302 2.188683275359512 2.2640262411962313 0.005105702778849403 0.0028591935561556657 4.042904002136127 2.2640262411962313
0.135678391959799000 2.1831047819207567 2.2582557143804642 0.002541026907658046 0.0014229750682885059 4.032599489965114 2.2582557143804642
0.140703517587939697 2.1619983972058865 2.2364227660552207 0.0012316320820731684 0.0006897139659609744 3.9936120822414654 2.2364227660552207
0.145728643216080395 2.1258140815289237 2.198992845913433 0.0005814375333986011 0.0003256050187032166 3.92677293913113 2.198992845913433
0.150753768844221120 2.0753163931416383 2.14675683126678 0.0002673651412812766 0.0001497244791175149 3.833494341547821 2.14675683126678
0.155778894472361817 2.011557628940219 2.0808032431513204 0.00011976027811598088 6.70657557449493E-05 3.715720077055929 2.0808032431513204
0.160804020100502515 1.9358413732773745 2.0024805403483557 5.22578317455346E-05 2.926438577749938E-05 3.5758581077649207 2.0024805403483557
0.165829145728643212 1.8496782180987117 1.9133513152361876 2.221481788579757E-05 1.2440298016046639E-05 3.4166987772074777 1.9133513152361876
0.170854271356783910 1.754735753615226 1.815140562947625 9.20041163991301E-06 5.152230518351286E-06 3.241322433835044 1.815140562947625
0.175879396984924635 1.6527851372468012 1.709680411009319 3.7124754311495512E-06 2.078986241443749E-06 3.053000733945212 1.709680411009319
0.180904522613065333 1.5456466209290851 1.5988537714873001 1.4595835676484994E-06 8.173667978831597E-07 2.855096020513036 1.5988537714873001
0.185929648241206030 1.4351363541663893 1.4845393127946682 5.591383539099927E-07 3.1311747818959593E-07 2.6509630585619073 1.4845393127946682
0.190954773869346728 1.3230165928529483 1.3685599545073928 2.0871287620827942E-07 1.1687921067663649E-07 2.443857061620344 1.3685599545073928
0.195979899497487453 1.2109511503840553 1.2526367849299378 7.591585136961337E-08 4.251287676698349E-08 2.236851401660603 1.2526367849299378
0.201005025125628151 1.1004675527133616 1.138349913382875 2.6908011473942068E-08 1.506848642540756E-08 2.0327677024694193 1.138349913382875
0.206030150753768848 0.9929269315890149 1.0271073270474584 9.294123106291552E-09 5.2047089395232695E-09 1.8341202268704613 1.0271073270474584
0.211055276381909546 0.8895022406338458 0.9201223571588156 3.1284115373843236E-09 1.7519104609352213E-09 1.643075637783599 0.9201223571588156
0.216080402010050243 0.7911649368634167 0.8183999020501997 1.0262146489300054E-09 5.74680203400803E-10 1.4614283965182138 0.8183999020501997
0.221105527638190968 0.6986798623859669 0.722731132661198 3.2806581351025977E-10 1.837168555657455E-10 1.2905913083235678 0.722731132661198
0.226130653266331666 0.6126077094761072 0.6336960424688229 1.0221182231184356E-10 5.7238620494632395E-11 1.1316000758371838 0.6336960424688229
0.231155778894472363 0.5333141731668125 0.5516729151472141 3.1036094535768725E-11 1.7380212940030487E-11 0.9851302056200251 0.5516729151472141
0.236180904522613061 0.4609846986446473 0.4768535796253954 9.184735596220558E-12 5.143451933883513E-12 0.8515242493310631 0.4768535796253954
0.241206030150753759 0.3956436191190863 0.4092632067562737 2.649154661625669E-12 1.4835266105103749E-12 0.7308271549219173 0.4092632067562737
0.246231155778894484 0.3371764502957446 0.3487833712520926 7.447251151401712E-13 4.170460644784959E-13 0.6228274486644509 0.3487833712520926
0.251256281407035154 0.28535415150502613 0.29517714797521105 2.040512616608872E-13 1.1426870653009685E-13 0.527102049955734 0.29517714797521105
0.256281407035175879 0.23985826794925194 0.2481151196788777 5.449333160792947E-14 3.0516265700440505E-14 0.44306271371228156 0.2481151196788777
0.261306532663316604 0.20030601733560688 0.20720132721936654 1.4184501539438927E-14 7.9433208620858E-15 0.3700023700345831 0.20720132721936654
0.266331658291457274 0.16627455943589178 0.17199837456809092 3.598793849612278E-15 2.015324555782876E-15 0.3071399545858766 0.17199837456809092
0.271356783919597999 0.13732387038775498 0.14205109053498766 8.899738933224212E-16 4.98385380260556E-16 0.2536626616696208 0.14205109053498766
0.276381909547738724 0.11301781702658328 0.116908328560636 2.1452599740845741E-16 1.2013455854873615E-16 0.20876487242970712 0.116908328560636
0.281407035175879394 0.09294317422280385 0.09614263870405672 5.040454043599509E-17 2.8226542644157254E-17 0.17168328340010128 0.09614263870405672
0.286432160804020119 0.0767264369839823 0.07936765848256017 1.1543856470515516E-17 6.46455962348869E-18 0.1417279615760003 0.07936765848256017
0.291457286432160789 0.06404833974244305 0.06625313196955084 2.5770802692426424E-18 1.4431649507758798E-18 0.11830916423134077 0.06625313196955084
0.296482412060301515 0.05465600340768932 0.056537474995596776 5.607958260675059E-19 3.1404566259780335E-19 0.10095977677785138 0.056537474995596776
0.301507537688442240 0.04837258773984128 0.05003775979399239 1.1895569366168426E-19 6.661518845054319E-20 0.0893531424892721 0.05003775979399239
0.306532663316582910 0.04510424009015413 0.046656902943871724 2.4596481278069594E-20 1.3774029515718975E-20 0.08331589811405664 0.046656902943871724
0.311557788944723635 0.044844015965031105 0.046387720895238356 4.9576001838180785E-21 2.7762561029381243E-21 0.0828352158843542 0.046387720895238356
0.316582914572864305 0.04767232313035693 0.04931338936109218 9.740564023569178E-22 5.45471585319874E-22 0.08805962385909318 0.04931338936109218
0.321608040201005030 0.053753335593827944 0.05560373385512514 1.86558039767584E-22 1.0447250226984705E-22 0.09929238188415203 0.05560373385512514
0.326633165829145755 0.06332676699023015 0.0655067198850185 3.483085380440383E-23 1.9505278130466147E-23 0.11697628550896158 0.0655067198850185
0.331658291457286425 0.07669441561343136 0.07933453481225915 6.339243745718928E-24 3.5499764976026E-24 0.14166881216474847 0.07933453481225915
0.336683417085427150 0.09420102337186571 0.09744378789864479 1.1247000879019056E-24 6.298320492250672E-25 0.17400676410472282 0.09744378789864479
0.341708542713567820 0.1162092482013214 0.12020962117246535 1.9452015384196185E-25 1.0893128615149865E-25 0.21466003780797382 0.12020962117246535
0.346733668341708545 0.1430689410443361 0.1479939288023882 3.279620662582616E-26 1.8365875710462653E-26 0.2642748728614075 0.1479939288023882
0.351758793969849270 0.17508143420740827 0.18110841612143866 5.390340368637069E-27 3.0185906064367592E-27 0.32340788593114045 0.18110841612143866
0.356783919597989940 0.21246015713910288 0.21977385964745969 8.63663690524342E-28 4.836516666936315E-28 0.3924533207990351 0.21977385964745969
0.361809045226130666 0.25528954658191527 0.2640776027630607 1.3489978835235894E-28 7.554388147732101E-29 0.47156714779117975 0.2640776027630607
0.366834170854271335 0.30348483971889156 0.31393196478642643 2.0540837948558645E-29 1.1502869251192842E-29 0.5605927942614757 0.31393196478642643
0.371859296482412061 0.356755847039554 0.369036766758802 3.0490699543412258E-30 1.7074791744310866E-30 0.6589942263550035 0.369036766758802
0.376884422110552786 0.41457810752605756 0.4288494936802999 4.4122584823913005E-31 2.4708647501391286E-31 0.7658026672862498 0.4288494936802999
0.381909547738693456 0.4761748511638618 0.4925666361002413 6.224446479176057E-32 3.485690028338592E-32 0.8795832787504309 0.4925666361002413
0.386934673366834181 0.5405128719771819 0.5591194210864835 8.560292270414078E-33 4.793763671431885E-33 0.9984275376544347 0.5591194210864835
0.391959798994974906 0.6063147211038258 0.6271864250331766 1.1476944431554009E-33 6.427088881670245E-34 1.1199757589878152 0.6271864250331766
0.396984924623115576 0.6720885790744868 0.695224474259751 1.5000837083136326E-34 8.400468766556343E-35 1.241472275463841 0.695224474259751
0.402010050251256301 0.7361758225762394 0.7615178492068717 1.9114277047009766E-35 1.070399514632547E-35 1.359853302155128 0.7615178492068717
0.407035175879396971 0.7968147731864346 0.8242442276489664 2.3744061200141194E-36 1.329667427207907E-36 1.4718646922302971 0.8242442276489664
0.412060301507537696 0.8522175513964166 0.8815541843314703 2.8754670502902247E-37 1.610261548162526E-37 1.574203900591911 0.8815541843314703
0.417085427135678422 0.9006555287620254 0.9316595847157235 3.394841648621013E-38 1.9011113232277672E-38 1.663677829849506 0.9316595847157235
0.422110552763819091 0.9405477462350312 0.9729250470122528 3.907417326315978E-39 2.188153702736948E-39 1.7373661553790227 0.9729250470122528
0.427135678391959817 0.9705459985705414 1.0039559555234283 4.384505227564612E-40 2.4553229274361833E-40 1.7927784920061218 1.0039559555234283
0.432160804020100486 0.9896101808800811 1.0236764009170896 4.796376046918327E-41 2.6859705862742635E-41 1.8279935730662311 1.0236764009170896
0.437185929648241212 0.9970680007771976 1.0313909478957581 5.115274852961957E-42 2.864553917658696E-42 1.8417695498138538 1.0313909478957581
0.442211055276381937 0.9926542541387718 1.0268252629819616 5.318498879558357E-43 2.9783593725526803E-43 1.833616541039217 1.0268252629819616
0.447236180904522607 0.9765264490074255 1.0101422762559495 5.39106679328291E-44 3.0189974042384296E-44 1.8038254933141953 1.0101422762559495
0.452261306532663332 0.9492554838197166 0.9819325386923543 5.3275440579966945E-45 2.9834246724781494E-45 1.7534509619506324 0.9819325386923543
0.457286432160804002 0.9117921435204173 0.9431795649407978 5.132715601934518E-46 2.8743207370833303E-46 1.6842492231085673 0.9431795649407978
0.462311557788944727 0.865412153319804 0.8952029956204314 4.8209901879779E-47 2.699754505267624E-47 1.5985767778936273 0.8952029956204314
0.467336683417085452 0.8116442183767885 0.8395841598499048 4.4146394146728475E-48 2.472198072216795E-48 1.4992574283034013 0.8395841598499048
0.472361809045226122 0.7521867087426833 0.7780798921638091 3.9411701258358714E-49 2.2070552704680883E-49 1.3894283788639448 0.7780798921638091
0.477386934673366847 0.6888193101376723 0.7125311419662637 3.430260227456076E-50 1.9209457273754027E-50 1.2723770392254707 0.7125311419662637
0.482412060301507517 0.6233160099507553 0.6447729641715463 2.91072949375894E-51 1.6300085165050066E-51 1.1513802931634753 0.6447729641715463
0.487437185929648242 0.5573652536208773 0.5765519270582362 2.4079665083920503E-52 1.3484612446995483E-52 1.0295570126039932 0.5765519270582362
0.492462311557788968 0.49250208291988307 0.5094559144887064 1.9421096723145067E-53 1.0875814164961238E-53 0.9097427044441184 0.5094559144887064
0.497487437185929637 0.43005569661615856 0.444859881407453 1.5271181655920772E-54 8.551861727315633E-55 0.7943926453704516 0.444859881407453
0.502512562814070307 0.37111432461300964 0.3838895188111022 1.170706319071524E-55 6.5559553868005345E-56 0.6855169978769682 0.3838895188111022
0.507537688442211032 0.3165077519106978 0.32740317611744946 8.749848400402945E-57 4.8999151042256495E-57 0.5846485287811597 0.32740317611744946
0.512562814070351758 0.26680642405435584 0.27599093581942274 6.37574790820623E-58 3.5704188285954885E-58 0.4928409568203977 0.27599093581942274
0.517587939698492483 0.22233493204624438 0.22998856260031253 4.529398806982451E-59 2.536463331910173E-59 0.4106938617862723 0.22998856260031253
0.522613065326633208 0.183196888067316 0.18950323537413766 3.1371085948719674E-60 1.756780813128302E-60 0.33839863459667435 0.18950323537413766
0.527638190954773822 0.14930779168225508 0.1544475448729146 2.1183554817133607E-61 1.1862790697594821E-61 0.27579918727306174 0.1544475448729146
0.532663316582914548 0.12043243273790201 0.12457818409789004 1.3945983154530288E-62 7.809750566536962E-63 0.22246104303194647 0.12457818409789004
0.537688442211055273 0.09622362922185458 0.09953601968545718 8.951197281468516E-64 5.012670477622369E-64 0.17774289229545923 0.09953601968545718
0.542713567839195998 0.0762595793091348 0.0788847297561162 5.6013858559571355E-65 3.136776079335996E-65 0.14086558885020747 0.0788847297561162
0.547738693467336724 0.060077729209718114 0.06214583762465173 3.4173768575261616E-66 1.9137310402146506E-66 0.11097471004402093 0.06214583762465173
0.552763819095477449 0.04720373604722984 0.04882867169342916 2.0327029418182454E-67 1.1383136474182176E-67 0.0871940565954092 0.04882867169342916
0.557788944723618063 0.03717476268426948 0.03845446217594171 1.1787975764126345E-68 6.601266427910754E-69 0.06866868245703876 0.03845446217594171
0.562814070351758788 0.029556921475754755 0.030574385331789657 6.664835465165424E-70 3.732307860492637E-70 0.054597116663910095 0.030574385331789657
0.567839195979899514 0.023957149117745737 0.02478184709385058 3.673881102397964E-71 2.0573734173428604E-71 0.04425329838187603 0.02478184709385058
0.572864321608040239 0.020030128009595558 0.020719642690555592 1.974452999505176E-72 1.1056936797228987E-72 0.0369993619474207 0.020719642690555592
0.577889447236180964 0.017481071341508655 0.01808283760696166 1.0345586076046635E-73 5.793528202586116E-74 0.03229078144100296 0.01808283760696166
0.582914572864321578 0.01606527326718126 0.016618302272589994 5.285067458222869E-75 2.9596377766048067E-75 0.029675539772482128 0.016618302272589994
0.587939698492462304 0.015585314341161114 0.016121821299102643 2.632289424876826E-76 1.4740820779310227E-76 0.02878896660554043 0.016121821299102643
0.592964824120603029 0.015886732071727368 0.016433614996823352 1.2782179925300882E-77 7.158020758168494E-78 0.029345741065755986 0.016433614996823352
0.597989949748743754 0.01685284308843142 0.017432983301206025 6.051525959238617E-79 3.388854537173626E-79 0.031130327323582185 0.017432983301206025
0.603015075376884480 0.01839926026229547 0.019032634151048437 2.7932773011048815E-80 1.5642352886187338E-80 0.03398684669830078 0.019032634151048437
0.608040201005025094 0.020468503724516193 0.021173108997561772 1.2570508905199332E-81 7.039484986911627E-82 0.03780912320993173 0.021173108997561772
0.613065326633165819 0.023024972368512912 0.023817581206019255 5.515460662133471E-83 3.0886579707947442E-83 0.042531395010748665 0.023817581206019255
0.618090452261306544 0.026050430182242935 0.02694718701012621 2.359398518334329E-84 1.3212631702672246E-84 0.0481199768037968 0.02694718701012621
0.623115577889447270 0.029540073273979114 0.030556957149573225 9.840379282999965E-86 5.510612398479981E-86 0.05456599490995218 0.030556957149573225
0.628140703517587995 0.03349917890605189 0.03465235055052486 4.001417185259682E-87 2.240793623745422E-87 0.06187919741165153 0.03465235055052486
0.633165829145728609 0.03794029505807613 0.03924634714271416 1.586381774898334E-88 8.88373793943067E-89 0.0700827627548467 0.03924634714271416
0.638190954773869334 0.0428809044716458 0.04435703149149711 6.131883415421858E-90 3.433854712636241E-90 0.07920898480624483 0.04435703149149711
0.643216080402010060 0.048341486723280695 0.0500055881598351 2.310855394967997E-91 1.2940790211820783E-91 0.08929569314256267 0.0500055881598351
0.648241206030150785 0.05434390164922376 0.056214629484304855 8.490724501256936E-93 4.754805720703884E-93 0.10038326693625867 0.056214629484304855
0.653266331658291510 0.06091002388238192 0.06300678310750564 3.0416568393092685E-94 1.7033278300131906E-94 0.11251211269197435 0.06300678310750564
0.658291457286432125 0.06806056849037567 0.07040347719001645 1.0623547029808846E-95 5.949186336692954E-96 0.12572049498217222 0.07040347719001645
0.663316582914572850 0.07581405955978929 0.07842387348931637 3.6176213483241737E-97 2.0258679550615375E-97 0.1400426312309221 0.07842387348931637
0.668341708542713575 0.0841859055460315 0.08708391087960178 1.2010781481238923E-98 6.726037629493797E-99 0.1555069837135746 0.08708391087960178
0.673366834170854300 0.09318755634372851 0.09639543340527348 3.8878936049584597E-100 2.1772204187767377E-100 0.17213470250941693 0.09639543340527348
0.678391959798995026 0.10282572680018896 0.10636538706472401 1.2270231917640291E-101 6.8713298738785635E-102 0.18993819118700714 0.10636538706472401
0.683417085427135640 0.11310167957089753 0.11699507797893625 3.77560717636934E-103 2.1143400187668306E-103 0.20891978210524328 0.11699507797893625
0.688442211055276365 0.1240105667773961 0.128279491386676 1.1327049465944996E-104 6.343147700929198E-105 0.22907052033334996 0.128279491386676
0.693467336683417090 0.13554083496616087 0.140206676119746 3.3131650979053846E-106 1.8553724548270156E-106 0.2503690644995464 0.140206676119746
0.698492462311557816 0.14767370152919052 0.15275720299994036 9.448567314763566E-108 5.291197696267598E-108 0.27278071964275064 0.15275720299994036
0.703517587939698541 0.16038271319532027 0.1659037081319177 2.6271553751697916E-109 1.4712070100950835E-109 0.29625662166413874 0.1659037081319177
0.708542713567839155 0.17363339859073548 0.17961053350350006 7.122013173177042E-111 3.988327376979144E-111 0.3207330955419644 0.17961053350350006
0.713567839195979881 0.1873830273347334 0.19383347778857662 1.8824233483685802E-112 1.054157075086405E-112 0.34613121033674393 0.19383347778857662
0.718592964824120606 0.20158048779936266 0.20851966989875614 4.8509816808514716E-114 2.7165497412768242E-114 0.37235655339063595 0.20851966989875614
0.723618090452261331 0.2161662946186491 0.22360757675108917 1.2188213658187235E-115 6.825399648584852E-116 0.3992992441983735 0.22360757675108917
0.728643216080402056 0.2310727353718369 0.2390271550007153 2.985718456798072E-117 1.6720023358069206E-117 0.42683420535842015 0.2390271550007153
0.733668341708542671 0.24622416366603883 0.25470015421255493 7.131096121049431E-119 3.993413827787682E-119 0.4548217039509909 0.25470015421255493
0.738693467336683396 0.26153744318601535 0.2705405761970035 1.6605908465563258E-120 9.299308740715425E-121 0.4831081717803633 0.2705405761970035
0.743718592964824121 0.27692254424431617 0.28645529209564236 3.7702327663479147E-122 2.1113303491548324E-122 0.511527307313647 0.28645529209564236
0.748743718592964846 0.2922832910409669 0.30234481536450164 8.345898896908251E-124 4.673703382268621E-124 0.5399014560080386 0.30234481536450164
0.753768844221105572 0.30751825432215785 0.3181042251615229 1.8012656192300457E-125 1.0087087467688256E-125 0.5680432592170052 0.3181042251615229
0.758793969849246297 0.3225217805126725 0.3336242309057165 3.790376337667521E-127 2.122610749093812E-127 0.5957575551887795 0.3336242309057165
0.763819095477386911 0.3371851447932687 0.34879236504793787 7.776551984109214E-129 4.35486911110116E-129 0.6228435090141747 0.34879236504793787
0.768844221105527637 0.351397812111555 0.36349428749064794 1.555579601575547E-130 8.711245768823064E-131 0.6490969419475855 0.36349428749064794
0.773869346733668362 0.3650487868634345 0.37761518173062686 3.033877533438679E-132 1.6989714187256606E-132 0.6743128245189765 0.37761518173062686
0.778894472361809087 0.37802802906957955 0.39104121978573436 5.769055639036924E-134 3.2306711578606776E-134 0.6982878924745256 0.39104121978573436
0.783919597989949812 0.3902279123990315 0.4036610704093357 1.0695781169563829E-135 5.989637454955745E-136 0.7208233400166708 0.4036610704093357
0.788944723618090427 0.40154469745138954 0.4153674230885772 1.9333995382297964E-137 1.0827037414086861E-137 0.741727541229602 0.4153674230885772
0.793969849246231152 0.41187999237813877 0.4260584989459641 3.407471629897114E-139 1.908184112742384E-139 0.7608187481177929 0.4260584989459641
0.798994974874371877 0.42114217226374134 0.4356395189810533 5.855239116049342E-141 3.278933904987632E-141 0.7779277124661665 0.4356395189810533
0.804020100502512602 0.4292477287400572 0.4440241001438361 9.809773484509465E-143 5.493473151325301E-143 0.7929001788282787 0.4440241001438361
0.809045226130653328 0.436122522093724 0.45113555054450977 1.602416781670065E-144 8.973533977352364E-145 0.8055991974009102 0.45113555054450977
0.814070351758793942 0.4417029096427309 0.4569080366731485 2.5520803990273185E-146 1.4291650234552984E-146 0.8159072083449079 0.4569080366731485
0.819095477386934667 0.44593672637948506 0.4612875978003073 3.962924319616811E-148 2.2192376189854142E-148 0.8237278532148344 0.4612875978003073
0.824120603015075393 0.44878409675409175 0.46423298570503074 5.999843992491162E-150 3.3599126357950514E-150 0.8289874744732691 0.46423298570503074
0.829145728643216118 0.4502180599323604 0.4657163114566638 8.856601010789294E-152 4.959696566042005E-152 0.8316362704583281 0.4657163114566638
0.834170854271356843 0.45022499481753375 0.4657234850674776 1.2746687295130623E-153 7.13814488527315E-154 0.8316490804776385 0.4657234850674776
0.839195979899497457 0.4488048354653652 0.46425443832316887 1.7886727718060606E-155 1.0016567522113941E-155 0.8290257827199443 0.46425443832316887
0.844221105527638183 0.4459710721281266 0.46132312586280655 2.447191485790568E-157 1.3704272320427182E-157 0.823791296183583 0.46132312586280655
0.849246231155778908 0.4417505379044346 0.4569573044843177 3.2644399172865937E-159 1.8280863536804926E-159 0.8159951865791387 0.4569573044843177
0.854271356783919633 0.43618298571373443 0.4511980955567929 4.2457385788585805E-161 2.3776136041608053E-161 0.8057108849228444 0.4511980955567929
0.859296482412060358 0.4293204649221926 0.4440993401874244 5.3839601241639264E-163 3.015017669531799E-163 0.7930345360489721 0.4440993401874244
0.864321608040200973 0.42122651129055305 0.4357267612842263 6.656632814331492E-165 3.7277143760256363E-165 0.7780835022932612 0.4357267612842263
0.869346733668341698 0.4119751678732731 0.4261569507507222 8.024384228607033E-167 4.493655168019939E-167 0.7609945549120039 0.4261569507507222
0.874371859296482423 0.40164985796431907 0.41547620363416393 9.431338648129147E-169 5.281549642952323E-169 0.7419217922038641 0.41547620363416393
0.879396984924623148 0.39034213406744367 0.4037792240305151 1.0807858038902165E-170 6.052400501785213E-171 0.7210343286259198 0.4037792240305151
0.884422110552763874 0.37815032909647306 0.39116772985382103 1.2075656467962817E-172 6.762367622059178E-173 0.6985138033103946 0.39116772985382103
0.889447236180904488 0.3651781375347066 0.3777489851536134 1.31548786827675E-174 7.3667320623498E-175 0.674551759202881 0.3777489851536134
0.894472361809045213 0.35153315507571037 0.36363428948447624 1.3972305611284956E-176 7.824491142319576E-177 0.6493469455079932 0.36363428948447624
0.899497487437185939 0.33732540532770244 0.34893745389388336 1.4469535361530794E-178 8.102939802457246E-179 0.6231025962390774 0.34893745389388336
0.904522613065326664 0.32266588151042547 0.3337732924186217 1.4609875721324482E-180 8.18153040394171E-181 0.5960237364618244 0.3337732924186217
0.909547738693467389 0.30766512974847476 0.3182561566095822 1.4382819453461083E-182 8.054378893938207E-183 0.5683145653742538 0.3182561566095822
0.914572864321608003 0.29243189862948604 0.30249853860250325 1.380534451091293E-184 7.730992926111241E-185 0.5401759617901843 0.30249853860250325
0.919597989949748729 0.2770718772270445 0.28660976569873486 1.2919815783822813E-186 7.235096838940776E-187 0.511803153033455 0.28660976569873486
0.924623115577889454 0.26168654087765547 0.2706948064093761 1.1788848416645745E-188 6.601755113321618E-189 0.48338358287388583 0.2706948064093761
0.929648241206030179 0.24637212074930318 0.2548532045523883 1.0487997384452483E-190 5.873278535293391E-191 0.45509500812926473 0.2548532045523883
0.934673366834170904 0.23121870975261666 0.23917815438575582 9.097457071051308E-193 5.094575959788733E-193 0.42710384711742105 0.23917815438575582
0.939698492462311519 0.21630951373294208 0.22375572602268573 7.694029514333226E-195 4.3086565280266075E-195 0.39956379646908163 0.22375572602268573
0.944723618090452244 0.20172025324942505 0.20866424661760635 6.344453199905756E-197 3.5528937919472236E-197 0.37261472610286844 0.20866424661760635
0.949748743718592969 0.18751871769694936 0.19397383913925398 5.1008340241817645E-199 2.8564670535417884E-199 0.34638185560581064 0.19397383913925398
0.954773869346733695 0.1737644701513941 0.17974611705555918 3.998480248546388E-201 2.2391489391859773E-201 0.3209752090277842 0.17974611705555918
0.959798994974874420 0.1605086982001346 0.16603403002915523 3.0560158986849923E-203 1.711368903263596E-203 0.29648933933777716 0.16603403002915523
0.964824120603015034 0.14779420322677497 0.15288185283324943 2.2773158869906022E-205 1.2752968967147373E-205 0.2730033086308025 0.15288185283324943
0.969849246231155759 0.13565551820604752 0.14032530720147987 1.6546192545805522E-207 9.265867825651093E-208 0.2505809057169283 0.14032530720147987
0.974874371859296485 0.12411914207050097 0.12839180426241387 1.1721417101977876E-209 6.563993577107611E-210 0.22927107904002472 0.12839180426241387
0.979899497487437210 0.11320387715831237 0.11710079360362212 8.095981945856544E-212 4.533749889679665E-212 0.20910856000646805 0.11710079360362212
0.984924623115577935 0.10292125514942994 0.10646420387019542 5.452132721262236E-214 3.0531943239068528E-214 0.1901146497682061 0.10646420387019542
0.989949748743718660 0.093276036239076 0.09648695912173517 3.579900016151514E-216 2.0047440090448483E-216 0.1722981412888128 0.09648695912173517
0.994974874371859275 0.08426676606432794 0.08716755493050712 2.2918335631942496E-218 1.2834267953887798E-218 0.15565634809019127 0.08716755493050712
1.000000000000000000 0.07588637506071759 0.07849867837021904 1.4305500661996208E-220 8.011080370717877E-221 0.14017621137539113 0.07849867837021904


==> target_boot.csv <==
4.373565219395191273e-01
4.133081551274486176e-01
1.589954454154683117e-01
5.888606035570697478e-02
1.087183232501650054e-01
2.161844888491817537e-02
9.461503690086414675e-01
1.420714820314740168e-01
7.521869999771194637e-01
1.350370951541078057e-01
4.903211902079814694e-02
3.574911355613647479e-01
4.627823451377615638e-01
1.729585559636886982e-01
1.650470821550639178e-01
1.603499625542565421e-01
8.861338120271600172e-01
4.524450028596492257e-01
4.930706564113150614e-02
3.615174175989441241e-01
1.351487792525806753e-01
4.391700899911212264e-01
8.796622847724067107e-01
7.011587984885961911e-01
9.574647504712606727e-01
8.824236804550084079e-01
1.018771846937781972e-01
1.779589192393596919e-01
1.057270734165876303e-01
6.873626031224912281e-02
2.038472105354932062e-01
4.495496665574223449e-01
8.852384231589937036e-01
8.252380497739076892e-01
9.266733559869017034e-02
7.918613636953915069e-01
1.606948192140027765e-01
1.644473954414592265e-01
1.909730559053906818e-01
5.012629425492942659e-01
1.633731426166190603e-01
6.191763135346040059e-02
5.935608709609327405e-02
4.503469479440869727e-01
1.109987027689606082e-01
1.643941340989056588e-01
9.675447817684568186e-02
4.690000437345988593e-01
6.112159130824272590e-02
8.500597955811197703e-01
7.389191124589730708e-02
1.335657603912909774e-01
6.738621005249720852e-01
6.833330238255763689e-01
7.805770467688165626e-01
6.060090075157464201e-02
8.211328863949403090e-01
4.554244353580751969e-01
7.378610221617368792e-01
4.039997104210110712e-01
1.243413991024351628e-01
3.690436924094390725e-01
1.669223270098527667e-01
7.879783657472751168e-02
6.214272474619517844e-02
5.938766851306582356e-02
7.854955921208799374e-01
6.074969052800309466e-02
1.874232997850190929e-01
4.645798564223860838e-01
2.126703950623469452e-01
4.824303759456583518e-01
7.006270381302324157e-01
7.312801037452093533e-02
1.939332700382336849e-01
2.086155276024359295e-01
2.107809711225242660e-02
8.120637218145408953e-01
8.961490482441432370e-02
1.061561006980419192e-01
7.431165350616930620e-02
1.802282071542993525e-01
1.228915343219809525e-01
5.117806070092827397e-01
1.181319189036525580e-01
4.164326619915131866e-01
6.811549533024636727e-01
8.178151539692193328e-01
1.108149304916470068e-01
9.344647875641938495e-02
1.536595768792277938e-01
1.527031664547697232e-01
1.901239162443277009e-01
4.450687090096058229e-01
4.155527959891011647e-01
1.998422455610707749e-01
1.878002102381113037e-01
1.128396282395488226e-01
1.216033287208698743e-01
1.559972949966813571e-01
1.555158392153903890e-01
8.123454343113625797e-02
1.471777628103735913e-01
4.793033223321931380e-01
1.153613597751137476e-01
3.739318118133390656e-01
9.308213723807595708e-02
2.177277095733178361e-02
2.156114565712981823e-01
4.878574370500231988e-02
1.053769825929772863e-01
1.283593436295081547e-01
8.617860047737444518e-01
1.546224554018671149e-01
2.100261737597658440e-02
8.052088446437160041e-01
4.759531527743496304e-01
4.579399429689782336e-02
7.039530926872102912e-01
5.168971187962438929e-01
4.961985896593142792e-02
1.525056208711537409e-01
8.419503175184502863e-01
4.288057239847885560e-01
4.070690108945572150e-01
4.742637799090522188e-01
1.145785491975940262e-01
4.284974153141548059e-01
1.014164728081302230e-01
1.715627263238672373e-01
7.199612958817803998e-02
7.990103458746135034e-01
1.496614307401072097e-01
7.021806585224737995e-02
4.139912944703575404e-01
7.966097947357515530e-01
1.471777628103735913e-01
1.145213710548940583e-01
1.179544878132347124e-01
1.525326398184725374e-01
4.683077517001440482e-01
8.084452553749780224e-01
1.091750759275749300e-01
8.314498515594257455e-01
1.632499501681408116e-01
1.622619187280103237e-01
1.700260656928096747e-01
4.064902605209210207e-01
2.152922110884698467e-02
1.709582395127851040e-01
8.644622026857501362e-01
6.585644907931983982e-02
1.665507562934783470e-01
9.339502485753524430e-02
1.520624690028633264e-01
1.230430196289755279e-01
6.135997856827635905e-02
7.381357788075602055e-01
2.169398357796939805e-02
1.547390156871855105e-01
7.884963797178314027e-02
9.330174326546736285e-01
7.021116778167818540e-02
1.822409671805573228e-01
5.891110320320136484e-02
1.604361767191931076e-01
7.275546130548374846e-01
1.548524066793847132e-01
9.735206491864701883e-01
4.674803854842579098e-01
8.940833418958298029e-02
5.220205837558330453e-01
3.879816394169091076e-01
5.067439469096233218e-01
3.692636610396763386e-01
4.848608737679330205e-01
6.834181384910745227e-02
5.047518621945139561e-01
5.796547162284415577e-02
2.064084237347190987e-01
5.014156927512696260e-01
1.399758104557895788e-01
4.573634188863383576e-01
8.018808707471816177e-01
7.309432832975717997e-02
3.761735096505834930e-01
1.748809842768448419e-01
1.889947285457073967e-01
1.040053180352252943e-01
8.765942223095726238e-01
1.341695349093359191e-01
9.142648477249305794e-02
8.882531386004445251e-01
8.591993626709881759e-01
2.028762726416394324e-01
3.820335957482491329e-01
1.147414004114816199e-01
7.825067324792511769e-01
1.014164728081302230e-01
4.732798907594450433e-01
7.326510537164793169e-02
1.726025497440673018e-01
6.873626031224912281e-02
2.129879350199245513e-01
3.785571937539897180e-01
3.935479574017037852e-01
7.519757806089283347e-02
4.362724060755860944e-01
6.787821383258115793e-01
9.565090083800067977e-02
6.822482377681604593e-01
8.022268094477889022e-01
9.730666184517635653e-01
3.503216235965791459e-01
1.520110059073616071e-01
8.941474854039235254e-01
1.498848316692221183e-01
3.990210302184334923e-01
1.506874201785265432e-01
4.930706564113150614e-02
2.103644134685509204e-01
5.987410311400279128e-02
9.220668271494419921e-02
1.077280854976566116e-01
9.693133961049545944e-01
4.584901104888830514e-01
2.064038621081532368e-02
1.402303999651250133e-01
2.177277095733178361e-02
6.028993251208276949e-02
8.252380497739076892e-01
4.113994240468606955e-01
1.786110895511490437e-01
1.841432528096670906e-01
1.496614307401072097e-01
9.702180601783589875e-01
4.675479164960170686e-01
8.603172688823267356e-01
1.910304211047993694e-01
1.783800865846096595e-01
1.627593234973971348e-01
8.315959067866547372e-01
1.890241213585535096e-01
7.309846735152647490e-02
9.560616271354807627e-02
1.910692809082408516e-01
4.630687846566042265e-02
6.539060320860157205e-02
1.527870875224606739e-01
1.890810335447198620e-01
7.394721770876409861e-02
1.387585308691424990e-01
4.794876102809762092e-02
1.567055107743467179e-01
1.360528540121170304e-01
1.515123590147895438e-01
1.181319189036525580e-01
1.791264161227506535e-01
1.826250190278621566e-01
1.426273880455553311e-01
7.296537299257207509e-01
1.860223883277143109e-01
1.603560489704706216e-01
2.099713736144324244e-02
1.539891746145823359e-01
7.417220018531890668e-02
4.187516246291380084e-01
7.949497089596847810e-02
7.176380116038620638e-02
8.014533191553907532e-01
5.187617765225149835e-01
7.021806585224737995e-02
8.839103456978295581e-01
9.818107150176350606e-01
1.831571787306626453e-01
9.995177304757218995e-01
4.961985896593142792e-02
9.028873807616026870e-01
1.808030816081172831e-01
1.845717648688249279e-01
8.088747996479696001e-01
5.928563622006582240e-02
3.803683941949926872e-01
4.066718592684865352e-01
1.824019998724146219e-01
1.589954454154683117e-01
4.288057239847885560e-01
4.931162804614928619e-01
4.575943411121741744e-01
1.600070151434963839e-01
5.127447536481430923e-01
1.605451933331045467e-01
9.335110286069436825e-02
8.500868414372036996e-01
1.956077266315875696e-01
1.984956805575629202e-01
9.633556046230101755e-01
1.600431921876400709e-01
3.755037774583651067e-01
7.912748174719052008e-01
2.030795556955396763e-01
7.516045745282040613e-01
1.923183797280234308e-01
1.628420401442070842e-01
1.098098943314516907e-01
4.532809585749670855e-01
9.727966758727078778e-02
1.734600465932498170e-01
4.880332739956307342e-01
8.861707684343389513e-01
1.372378397431894548e-01
1.846220263894524649e-01
6.202778763784246030e-02
1.223163197317626294e-01
7.476620710068244691e-01
1.448426630255675862e-01
1.341042490072762994e-01
1.552049208613485720e-01
1.040053180352252943e-01
1.918594155954679026e-01
1.045005625743441885e-01
4.450677904295163301e-01
7.039054575249098500e-02
7.375162187586716822e-01
3.527779773608222258e-01
3.844365299959887072e-01
3.935503055947187634e-01
4.914749768213578784e-01
4.625884573218543849e-01
1.712949794749330790e-01
5.987410311400279128e-02
1.673629828329133151e-01
9.054177063707724571e-01
6.015815430531042812e-02
4.279927959012450600e-01
1.163101351889146706e-01
4.187421782463710551e-01
4.505348509040744132e-01
1.623993965915478399e-01
1.352733552781795745e-01
1.207850049547252586e-01
7.280773652700732734e-01
1.575577746019893033e-01
4.284974153141548059e-01
8.368274169825119513e-01
9.381278052854022942e-01
1.222542280020530170e-01
1.844175498246760359e-01
7.021116778167818540e-02
7.944897613258476710e-02
1.154390497344170152e-01
5.822087705177843298e-02
1.827130495890703366e-01
7.219906212140100310e-01
7.344659460598479406e-02
4.143143681163742875e-01
3.785571937539897180e-01
8.861707684343389513e-01
1.856816285087456997e-01
4.116544498803023089e-01
6.162821177348361962e-02
8.163116815588394859e-02
1.909730559053906818e-01
1.986399360498248556e-01
1.901892468533034619e-01
2.124631016214724791e-02
5.047518621945139561e-01
5.987410311400279128e-02
7.704648707744952141e-01
1.506874201785265432e-01
6.229285473888867414e-02
7.392537584393551464e-01
1.561935238167457551e-01
9.252687195434275980e-01
8.083864357988851390e-02
5.170949548223802150e-01
5.028454961330309780e-01
1.704698617208466327e-01
1.348211873476453382e-01
1.687510022238232765e-01
7.062200370288117535e-01
1.303172937160543277e-01
7.240326209643398181e-02
1.392491539011366519e-01
1.639113050305200936e-01
2.018953450608119982e-01
3.731655860428378380e-01
1.478108814691910800e-01
7.287537466653275231e-02
3.559571054090447939e-01
8.937132823798887848e-01
3.760028639674586337e-01
2.121221194165269497e-02
1.358491076656004048e-01
1.129154420854771163e-01
4.075999165828653736e-01
5.972189526268811832e-02
8.929746536479051811e-01
6.950340392316527449e-01
7.694470088527767537e-02
4.742449031747121846e-01
4.949145691450443363e-02
1.364067561343423052e-01
4.202537661179124862e-01
3.873979473564801990e-01
4.070690108945572150e-01
1.827130495890703366e-01
5.797332020920502316e-02
2.140744618460458867e-02
7.039019545757572993e-02
8.012195950458719795e-02
1.256429972559076347e-01
1.711696904268627251e-01
1.153110937023399257e-01
2.120580558272452260e-02
9.911814291640221875e-01
1.641150499352298509e-01
4.713469533253163146e-02
1.696471290935655241e-01
7.339680758818344086e-02
1.512578425226949741e-01
2.169890613002765228e-02
1.261976861159164465e-01
1.664040784086390223e-01
8.293180182785763188e-01
4.001467273187568341e-01
7.829677122584829951e-02
5.950376574137698077e-02
1.015547674789728655e-01
8.804536566842832146e-01
1.180738514953708490e-01
7.276624049663159566e-01
1.875057690351283057e-01
4.934326636080126338e-01
4.801044575096846678e-01
4.573648300369838049e-01
1.471942144321008727e-01
1.126244720329343529e-01
9.317943858756015940e-01
7.733508449166832666e-01
3.846742949154289826e-01
9.676314698188466512e-02
7.992997375641372471e-02
9.453381305924003497e-01
8.467222911896542525e-01
1.180738514953708490e-01
1.888038482079669733e-01
1.958025505505471553e-01
1.016366937100580681e-01
1.462078269636190031e-01
9.118048514700265172e-02
9.244467818847727780e-02
1.672572326535217424e-01
1.670559702357400089e-01
7.081560741462419317e-01
9.274606546959097975e-02
4.766065556813408044e-01
5.118500289376423096e-01
4.292851962625361950e-01
8.038573160958389918e-02
9.011730703602736092e-01
4.670305200850808497e-02
4.362724060755860944e-01
3.702837984238251390e-01
2.100261737597658440e-02
1.115576816797356208e-01
1.091750759275749300e-01
1.022186575771270312e-01
4.598798407728195703e-01
4.862480643236328226e-01
4.702219992660182091e-01
1.211330902119836517e-01
6.977290341844674115e-01
1.670428499369093212e-01
1.639375456281814414e-01
4.091786088226180840e-01
8.285808391149830643e-02
7.027019046613908193e-02
1.078682267875973322e-01
4.801044575096846678e-01
1.872502580202235201e-01
1.257076066174279694e-01
1.341038507773968658e-01
1.958025505505471553e-01
1.041575642125737999e-01
7.579309344638229806e-02
9.219376874891579976e-02
9.419312491837944501e-02
1.521144241761119564e-01
1.421596447292080845e-01
1.724410354561754788e-01
1.092108592152265800e-01
7.194365320165236888e-01
3.690599727264557428e-01
1.675788002413185207e-01
9.324065698052001749e-02
3.622433528692229898e-01
1.216033287208698743e-01
1.561935238167457551e-01
8.500868414372036996e-01
1.605223908841296732e-01
4.762158483973397693e-01
7.230613093151698478e-02
7.252008377661663951e-01
1.530391777429839228e-01
8.012195950458719795e-02
9.198326924892566980e-01
8.426787071088929215e-01
9.406019756467579596e-01
3.622433528692229898e-01
1.129527881854822252e-01
4.994248460047628901e-01
3.842172737046571362e-01
9.933052529833025224e-02
5.846611931030944870e-02
7.554173809573446752e-01
4.680615026523322064e-01
9.906816911932112557e-01
1.145785491975940262e-01
3.591207063656275955e-01
1.117471786442671283e-01
1.447426779945354958e-01
1.901456931139862694e-01
1.400079410333613661e-01
7.580266318090888022e-01
1.605303226206066802e-01
4.201260497339762146e-01
7.482383568466010049e-01
1.529320433224069242e-01
1.838544697657725768e-01
9.953250335504792989e-02
1.150325620031347057e-01
1.158228371064752016e-01
1.316438821844388984e-01
3.690436924094390725e-01
4.554335707909394904e-01
9.942090958323569760e-02
4.109694033450836392e-01
1.077928124062963317e-01
9.622396824444602592e-02
1.484160810675627939e-01
9.565090083800067977e-02
6.031459497027826661e-02
4.891607418903462512e-02
5.843453789333689224e-02
3.929904189302327877e-01
4.206691870957275370e-01
4.051076218942865070e-01
7.884315810173627703e-01
6.297468101476537405e-02
5.106495035846311259e-01
4.644814202943257642e-01
1.542454824821393178e-01
4.876074481635050417e-01
1.100904354490260667e-01
2.077118276674274136e-02
1.354461888200078901e-01
2.134250327315216980e-02
9.848520007079700211e-02
4.107957710240768279e-01
7.006270381302324157e-01
1.965931976446805562e-01
9.574166004978100497e-02
1.070496823894972749e-01
8.804536566842832146e-01
1.473690645283345091e-01
1.607476601150853723e-01
1.617339618285233704e-01
1.584375885912427673e-01
9.335110286069436825e-02
1.052325943370659850e-01
1.210682051373823676e-01
3.854750277523528168e-01
4.868939968962274212e-02
2.152922110884698467e-02
4.106442142808154339e-01
1.079078806636150079e-01
7.102902560973384238e-02
1.105569098739308809e-01
1.487680673842817491e-01
1.238169940482835435e-01
1.771369150399222658e-01
1.312058439063040483e-01
4.282016236167314194e-01
1.921465065487593660e-01
1.623513841746792585e-01
1.663467593913693088e-01
8.577885938711421465e-01
7.914934321132023332e-01
8.460951873900514064e-01
1.119467088481823636e-01
1.129154420854771163e-01
7.168495030979572802e-02
1.301118364015372564e-01
8.057299819843215249e-02
1.870066363462929981e-01
3.782273281166853018e-01
7.503996464909430397e-01
9.702180601783589875e-01
1.831571787306626453e-01
1.576000652041733563e-01
1.434132109608880767e-01
1.191392176205291337e-01
3.699875181951598480e-01
9.674815790714980102e-01
8.522613065041089175e-01
7.473261377807313699e-02
3.822596227237288757e-01
8.845138228187149343e-01
8.354324635503365126e-01
7.981754528690612194e-01
7.627653589916241206e-01
1.605451933331045467e-01
4.332373318991440958e-01
1.026836730923720714e-01
3.731638402684546163e-01
4.762158483973397693e-01
9.457639225375353842e-01
2.069584972504419917e-01
1.511181145464615405e-01
1.849230505680781456e-01
2.185155833669416917e-02
1.558430302721759697e-01
7.881841939189269119e-01
1.126244720329343529e-01
2.177277095733178361e-02
1.997138950822975323e-01
1.435761395216984260e-01
1.159703526063210893e-01
1.283501069522776650e-01
1.087425666855597467e-01
1.351800315496086702e-01
9.693133961049545944e-01
9.461897144826703077e-01
2.099713736144324244e-02
4.288057239847885560e-01
8.370895353604028699e-01
7.293861257509542950e-02
1.225979192099114351e-01
7.164030907893682576e-01
1.434132109608880767e-01
4.789771959153076714e-02
1.345902806505443750e-01
3.785571937539897180e-01
7.393643239429258107e-02
2.083146727102503648e-01
6.880521188071531125e-02
8.816738255891114484e-01
1.503536787983646150e-01
4.143143681163742875e-01
3.846742949154289826e-01
6.292251945642059197e-02
7.961100295077422340e-02
4.021003808322278772e-01
1.302177893744329018e-01
9.244467818847727780e-02
4.894503517431929573e-01
2.067882720444444433e-01
1.218859355000519729e-01
4.016925499102838026e-01
4.112450497137616900e-01
8.211328863949403090e-01
1.599327671974072329e-01
1.727741329675505089e-01
1.888831199200898259e-01
4.086250965489541254e-01
7.862292905592621617e-01
7.508116989432574162e-02
1.773669784334461763e-01
4.292851962625361950e-01
1.721079379448003932e-01
1.292048015628174673e-01
9.986728467048464064e-02
4.981189265135483879e-01
1.845717648688249279e-01
7.039872287393225680e-02
3.512082119374874689e-01
1.493728447116211555e-01
2.072537426283125456e-02
1.361933094978850789e-01
6.962239924574038785e-02
5.033980840281190305e-01
1.191121094385612922e-01
7.646141991126639836e-02
6.959770366914551365e-02
4.972266494516335844e-01
7.674458649651058617e-02
9.750435014044992466e-01
1.739358615184266599e-01
3.963595394154488250e-01
8.358797553661744262e-01
1.058073997888139134e-01
5.846611931030944870e-02
1.270560010561734843e-01
4.791915113178799590e-01
1.826250190278621566e-01
4.921565428035031275e-01
2.161844888491817537e-02
1.649061455975110169e-01
1.599327671974072329e-01
7.447951989399294037e-01
4.936326169186642382e-02
7.829677122584829951e-02
3.690599727264557428e-01
5.044954913352657222e-01
9.118048514700265172e-02
8.809683782489121651e-01
9.389383400409038183e-01
4.975880932279831692e-02
7.067592278451581556e-02
8.765942223095726238e-01
8.992225370838645704e-01
1.055928502202844593e-01
7.395914989981721144e-01
6.880521188071531125e-02
9.494245731633758900e-02
4.724517588497736953e-01
2.106513038650874581e-01
5.170949548223802150e-01
1.702166854454826572e-01
6.074969052800309466e-02
4.936326169186642382e-02
1.890241213585535096e-01
9.308213723807595708e-02
1.033172732344929956e-01
1.675788002413185207e-01
5.107607798708070357e-01
7.377291322995005451e-02
1.862072658745625997e-01
4.404411559753538263e-01
1.316246552770292677e-01
1.448047871412186660e-01
8.436574417925972735e-01
1.839408244707264883e-01
1.279218591423450235e-01
8.179572127935557102e-01
1.082577371550628859e-01
7.957931488663802511e-02
3.740189025142844903e-01
1.600431921876400709e-01
1.252630515484091100e-01
1.841865726663862446e-01
1.104638902236244058e-01
4.177470878520057607e-01
6.889401533132957778e-02
1.705658589603592512e-01
1.119467088481823636e-01
1.901021393746691046e-01
1.335317380919683328e-01
1.563099033805983862e-01
6.818742189790816255e-02
3.832860199423829828e-01
1.703707881596881191e-01
3.657983271313396401e-01
7.871341830926427141e-01
1.607476601150853723e-01
7.577553697304076352e-02
4.214955719119614641e-01
7.177035214520562090e-02
3.793405210797781146e-01
4.136202392711033071e-01
1.462311944766865324e-01
2.122004235474775000e-02
1.091750759275749300e-01
5.095695186046045322e-01
8.370895353604028699e-01
9.797158425731578024e-01
8.630578815120896197e-01
7.230121769535958753e-01
6.805051758236468906e-01
1.713112165809899945e-01
1.243367830311566669e-01
6.197607751522610231e-02
4.334117156450945640e-01
3.782273281166853018e-01
8.020897923326328338e-02
9.831194162800629965e-02
4.767664156936367303e-02
3.782273281166853018e-01
7.393120701614264156e-01
1.179186926144619035e-01
1.958025505505471553e-01
1.370883015916341818e-01
5.220830525115645049e-01
2.122004235474775000e-02
1.757788654439524090e-01
4.278358616219583022e-01
1.600431921876400709e-01
1.906413916217416793e-01
1.444997088949392383e-01
1.473959664297261607e-01
1.448426630255675862e-01
6.292251945642059197e-02
8.577885938711421465e-01
4.680615026523322064e-01
9.464353694475262369e-02
1.808030816081172831e-01
4.942926873716462638e-02
1.379351370993290304e-01
1.775255895679236084e-01
6.159116782908514998e-02
1.640643700766026558e-01
3.562193347489699957e-01
8.816738255891114484e-01
7.027019046613908193e-02
9.166825231257055839e-02
1.571743579034892702e-01
4.844259200644414065e-01
6.058841805630348770e-02
2.149086250382604285e-02
7.825067324792511769e-01
4.789771959153076714e-02
2.127756036169975093e-02
1.224873468353176870e-01
6.965387188593787082e-02
4.752177423314362104e-01
3.846429215741964946e-01
1.880165602392663560e-01
8.648776429089028994e-01
8.014533191553907532e-01
1.333276506677035789e-01
1.715627263238672373e-01
1.255745964042448704e-01
4.168636868022628228e-01
4.527230266356758182e-01
2.139375089486586154e-02
8.080087712501725361e-02
1.181422813248018816e-01
4.814012087084767327e-02
2.158564761304232471e-02
1.786110895511490437e-01
3.540834083998044002e-01
7.462014486681983749e-01
9.818526053477776017e-02
7.153579695396110605e-01
7.661617375434944810e-01
1.817454598815967937e-01
5.187617765225149835e-01
1.427775530370704316e-01
8.770526158719393894e-01
1.003369072898977338e-01
1.609159738721978039e-01
7.884963797178314027e-02
7.422871880692895052e-01
1.734236386541136710e-01
1.509382130676381883e-01
1.607540414828761977e-01
1.571853191813303019e-01
1.571719901427856558e-01
9.183777701628743906e-02
7.132579441647660112e-02
7.981763735806114701e-02
1.755363839468503384e-01
7.992997375641372471e-02
4.974086940883571395e-01
8.784646843346179956e-01
3.828602317718586834e-01
1.070496823894972749e-01
1.155898784970190857e-01
6.896658245348263883e-02
1.715456908658821444e-01
1.822409671805573228e-01
1.226824814039937511e-01
6.311288106296192302e-02
1.033172732344929956e-01
1.159703526063210893e-01
8.319556058641064400e-01
1.239963770152536920e-01
4.124491524945542720e-01
4.769131476037108408e-01
1.702166854454826572e-01
9.330174326546736285e-01
4.269439443405038115e-01
9.797158425731578024e-01
4.848608737679330205e-01
1.563099033805983862e-01
1.424153598503365148e-01
7.539053325798863447e-01
2.147279460465164463e-02
1.808475545767194714e-01
1.051937903760554044e-01
1.207208181665853780e-01
7.389191124589730708e-02
4.733477396359681705e-02
1.274806750416550560e-01
3.951681285765822338e-01
4.176522282434597666e-01
3.740189025142844903e-01
9.364362381687824088e-01
1.451641493535281158e-01
9.548821992775577416e-02
7.309432832975717997e-02
9.775059504794748610e-01
9.856985048539954608e-01
8.015082267033263319e-01
8.045115503397342049e-01
1.269496782880933372e-01
1.393158463367180078e-01
9.118048514700265172e-02
1.600427570580892633e-01
5.984645313460187216e-02
9.018439252397700834e-01
5.881271493124254346e-02
1.755363839468503384e-01
1.838544697657725768e-01
1.670880702447855026e-01
4.041299788090618739e-01
6.079196119717562158e-02
4.246346816697210702e-01
5.095695186046045322e-01
8.045115503397342049e-01
1.103296670273212626e-01
7.755404664473157794e-01
7.004540338260617505e-01
4.669945747531991653e-01
1.527309567544397062e-01
6.102142902865921592e-02
1.163101351889146706e-01
9.088854692577470751e-02
8.016003559163209502e-02
7.192149915952528172e-01
6.523532125169548279e-02
7.398409346549932319e-01
1.806190751990326415e-01
4.624127686158631401e-02
1.665101358550923061e-01
3.579265756928215469e-01
1.795985857960158971e-01
7.968779278557397427e-02
3.839716891530415288e-01
3.950704969918609755e-01
4.206691870957275370e-01
1.623993965915478399e-01
1.795221310396148129e-01
1.568188461637742281e-01
6.947435389977103526e-01
1.764374846560771148e-01
1.814996191072354159e-01
1.085126089094295559e-01
6.811549533024636727e-01
1.101813465593438485e-01
1.022186575771270312e-01
5.067439469096233218e-01
7.592195691992401629e-01
4.389213540712394446e-01
2.139497747776804293e-02
9.541729327318806408e-01
9.729048019489934251e-01
7.399896680283582495e-02
4.710567669922190864e-02
4.928996885794808408e-02
4.261274570216601609e-01
1.102086422196153492e-01
1.771369150399222658e-01
1.258861412600806584e-01
1.289702619333288336e-01
5.009302481419780628e-01
4.512160639479720903e-01
9.565090083800067977e-02
1.444853687805738307e-01
6.164828599917252655e-02
7.625754594248924934e-02
1.166320856461258021e-01
1.512578425226949741e-01
4.526016104108839810e-01
8.025528602937362366e-02
1.721079379448003932e-01
7.198623725114435823e-01
9.220668271494419921e-02
1.827999648236846852e-01
1.299054809243295749e-01
7.331656820632935778e-01
1.808475545767194714e-01
4.354541542174361068e-01
1.795572871455466957e-01
1.802919691336109242e-01
4.733477396359681705e-02
2.074856556115230177e-02
2.097101809295039143e-01
8.902311312994442005e-01
4.051486037927391481e-01
9.830067143428387888e-02
6.977290341844674115e-01
7.872785228768848231e-01
9.702180601783589875e-01
7.102902560973384238e-02
4.575178374204440512e-01
1.017729588687672077e-01
9.848520007079700211e-02
9.740120912918814877e-02
7.829861951983631274e-02
1.802282071542993525e-01
4.672078689909602706e-02
6.063594573528033327e-02
1.712949794749330790e-01
4.674881144845384195e-01
1.218859355000519729e-01
1.082741915083129253e-01
7.592195691992401629e-01
2.064084237347190987e-01
7.430239855039969532e-01
1.040053180352252943e-01
1.391329379635098118e-01
3.834212086365412220e-01
9.506729055883246515e-02
4.373565219395191273e-01
9.797158425731578024e-01
1.793400087817253186e-01
5.987410311400279128e-02
1.644473954414592265e-01
1.776337570464686655e-01
1.576369538971867656e-01
2.114123893254925279e-02
1.036791100387581405e-01
7.176487816368730677e-01
9.662161937139054357e-01
3.935526537877337416e-01
8.415673251569910640e-01
1.808991271630520092e-01
4.373565219395191273e-01
9.198326924892566980e-01
7.326923437481119850e-02
1.102048589902247105e-01
7.256921218565804965e-01
2.067985374796584702e-02
9.622396824444602592e-02
7.377291322995005451e-02
1.156222419513389249e-01
4.994248460047628901e-01
1.124807310626275841e-01
3.957521051521443733e-01
1.679024966843617739e-01
1.109987027689606082e-01
1.392491539011366519e-01
2.147279460465164463e-02
1.155759093436431878e-01
7.452231769657724492e-01
8.547832920886240249e-01
7.729885275460574023e-02
7.309432832975717997e-02
1.795069380525148584e-01
1.528967380816474986e-01
4.713240265189577033e-02
1.720703900412668685e-01
4.418332637184587686e-01
9.349265920385081696e-02
1.526242961430376577e-01
1.854111736229191454e-01
1.569806460589080743e-01
2.063879157005163445e-01
1.770527098377482345e-01
8.624029850248864371e-01
1.704698617208466327e-01
8.235665861238978813e-01
4.844259200644414065e-01
8.804536566842832146e-01
7.682447560939072995e-01
4.503469479440869727e-01
1.608442355535204815e-01
4.933313181949917220e-02
8.003892581106117898e-01
8.902311312994442005e-01
1.183290418172007197e-01
1.064379437313694027e-01
4.386589671252813516e-01
7.004540338260617505e-01
1.808030816081172831e-01
1.673497086512984733e-01
1.238114271726088039e-01
7.726360457354375377e-01
1.174050649707847060e-01
1.640381768370722804e-01
6.151022065294424468e-02
4.732798907594450433e-01
4.754198157742295372e-02
1.475188063973327801e-01
1.064806896614160503e-01
1.033244044038059140e-01
1.539768720012689995e-01
1.709582395127851040e-01
7.447603237837373547e-01
1.795069380525148584e-01
9.812935086002914087e-01
1.607540414828761977e-01
1.241649449386657972e-01
5.041331065788640098e-01
3.988662176813554394e-01
5.106495035846311259e-01
1.426273880455553311e-01
4.282016236167314194e-01
4.601900266579243004e-01
7.378610221617368792e-01
1.732628637499781243e-01
8.665260514378054779e-01
7.276241798975310870e-02
1.077065458691602723e-01
1.477121084341248558e-01
1.559972949966813571e-01
7.917230443387580918e-02
7.194365320165236888e-01
1.009090428167086634e-01
1.404287641248447571e-01
5.089853548225609092e-01
1.337987921671840719e-01
1.594115861738353290e-01
8.993904667548983101e-01
9.560616271354807627e-02
7.493050093840151193e-01
7.981763735806114701e-02
4.107002991808206271e-01
6.041125000882221346e-02
3.957521051521443733e-01
7.473261377807313699e-02
1.077928124062963317e-01
8.358797553661744262e-01
1.520110059073616071e-01
1.179544878132347124e-01
9.170817154264990778e-01
4.078133851287423783e-01
4.575340303034255429e-01
6.119156451313038231e-02
7.682447560939072995e-01
7.199612958817803998e-02
1.592660075099755490e-01
3.625917156730046331e-01
2.043893596976144589e-01
3.812572118323280246e-01
1.607540414828761977e-01
4.981044919469823640e-02
1.474561877716568103e-01
6.975404824565496764e-02
6.715183394937916661e-02
4.112702323493531154e-01
3.509988760856722068e-01
1.255745964042448704e-01
8.159013761990830949e-01
4.062441593203814927e-01
8.958444243418169084e-02
1.600431921876400709e-01
4.598798407728195703e-01
4.505348509040744132e-01
1.589954454154683117e-01
1.911081407116823894e-01
1.974694856455037895e-01
8.211328863949403090e-01
3.834212086365412220e-01
4.133137101412131531e-01
1.639375456281814414e-01
8.460951873900514064e-01
4.368386937300455242e-01
4.794876102809762092e-02
1.393133303513354460e-01
8.166138504383891883e-01
9.504672735970388919e-02
9.740120912918814877e-02
1.761701474650721189e-01
6.539060320860157205e-02
1.849089747078604684e-01
1.505379038997263497e-01
4.143354635584756140e-01
2.074332941138694042e-01
1.875365928892088752e-01
7.272846067027181893e-02
4.432029464009152875e-01
7.167108666238268810e-01
1.448426630255675862e-01
1.638000912158482647e-01
1.108149304916470068e-01
1.155759093436431878e-01
1.561402557862064389e-01
9.764906784900166670e-02
8.088747996479696001e-01
4.143249158374249785e-01
9.609400571754751763e-02
8.253460564428399815e-01
7.239229225871849360e-01
8.276343965048382767e-01
7.798257719528587373e-01
7.556343971988079833e-01
1.082643108195704695e-01
9.656203819185139592e-01
4.278264768394142714e-01
7.240326209643398181e-02
7.275781516386516934e-01
6.512296667359503133e-02
6.073263547154397063e-02
7.275546130548374846e-01
7.004540338260617505e-01
6.297468101476537405e-02
1.484160810675627939e-01
1.192413127477282286e-01
2.158564761304232471e-02
7.239229225871849360e-01
5.914236032355137812e-02
1.986399360498248556e-01
1.586286890309940856e-01
4.742637799090522188e-01
7.274010095507734697e-01
1.798727456608916475e-01
7.394721770876409861e-02
4.437842873164453139e-01
9.549672323611613223e-02
9.220067224735202516e-02
3.398247082019703047e-01
8.358797553661744262e-01
8.756164329706965788e-01
1.013762830275156401e-01
1.789181321341488107e-01
6.805051758236468906e-01
1.638000912158482647e-01
7.062200370288117535e-01
1.334815063221277964e-01
1.638000912158482647e-01
1.622619187280103237e-01
5.038370975258007478e-01
7.168495030979572802e-02
1.458475272731807604e-01
4.627823451377615638e-01
7.943717432187220873e-02
9.818107150176350606e-01
7.276624049663159566e-01
1.173674795323403075e-01
9.730666184517635653e-01
7.478354890037895997e-01
7.039872287393225680e-02
1.638186137957813038e-01
1.974694856455037895e-01
8.387375151046156940e-01
1.420714820314740168e-01
7.237881834539271475e-01
9.061240212799424043e-01
8.056165245397478580e-01
2.051889971465577778e-01
1.460635161524011516e-01
8.276343965048382767e-01
8.314498515594257455e-01
1.335317380919683328e-01
4.781364001161834132e-01
7.393643239429258107e-02
2.008915069190296276e-01
1.604043260294048256e-01
6.787821383258115793e-01
4.249048000162961580e-01
4.064000537903317833e-01
1.033386667424317507e-01
7.248699038303939302e-02
8.511801299236797513e-01
7.309432832975717997e-02
9.557710616309261775e-01
8.375536466760113985e-01
1.100904354490260667e-01
5.220205837558330453e-01
9.549672323611613223e-02
7.406729693445085472e-01
7.733508449166832666e-01
7.345731439580057698e-01
7.951403678461039792e-01
8.112041164427825635e-01
4.983298077325905573e-01
1.173091766754894433e-01
1.387076539760018490e-01
9.192048213499658393e-01
1.944559855470393284e-01
8.387375151046156940e-01
7.943717432187220873e-02
7.880229837497515488e-02
8.178151539692193328e-01
4.876074481635050417e-01
8.034757304551983781e-01
7.378610221617368792e-01
4.961985896593142792e-02
1.242373681219625242e-01
7.879783657472751168e-02
7.233642120579256152e-02
3.846742949154289826e-01
2.142996957956113668e-01
5.106495035846311259e-01
9.146626187574623534e-01
4.576739763067773081e-01
4.734494237788372528e-01
1.319066245447157171e-01
8.563106194139283867e-01
7.805770467688165626e-01
1.248887120797374378e-01
8.025528602937362366e-02
1.357181219357145308e-01
1.414820120099400669e-01
4.122318016925641260e-01
1.509382130676381883e-01
8.166138504383891883e-01
4.857452146803428739e-01
1.698514786385315611e-01
9.579190227946222658e-01
7.233642120579256152e-02
1.878002102381113037e-01
4.069577935983754724e-01
6.089480883191102090e-02
4.940995958381683706e-01
4.887262473455034062e-01
8.050640374397410870e-01
9.118048514700265172e-02
5.029305170548179493e-01
1.325312629868795888e-01
7.741903237493417966e-02
3.666994333252839300e-01
4.953966729158869042e-01
1.020327879889253164e-01
9.506729055883246515e-02
5.943041820411329446e-02
7.038823583506088888e-02
3.821089380734090657e-01
8.471792954444964385e-01
9.339502485753524430e-02
7.716881071470714504e-02
1.536595768792277938e-01
4.546496055388371538e-01
7.275781516386516934e-01
3.747798325485713344e-01
1.780362563820970800e-01
1.546062441221188744e-01
9.764906784900166670e-02
1.179544878132347124e-01
1.777177403128310518e-01
6.089076778404956675e-02
6.030332119871770202e-02
2.116761742442377636e-01
2.059780415554132715e-01
7.331656820632935778e-01
1.164088971235264780e-01
2.038089052877096463e-01
3.645272062833327387e-01
3.935479574017037852e-01
9.457639225375353842e-01
1.521144241761119564e-01
4.803684112704784126e-02
1.021956935183298137e-01
1.247945191703701689e-01
7.980766612624271561e-01
1.225979192099114351e-01
8.169461039341143760e-01
8.445126865792246251e-01
2.138260045032109799e-02
8.358797553661744262e-01
1.603499625542565421e-01
1.171453450290746295e-01
1.473959664297261607e-01
4.319966294925144945e-01
4.624127686158631401e-02
1.786110895511490437e-01
3.699875181951598480e-01
8.169461039341143760e-01
4.274910713581770438e-01
7.102902560973384238e-02
1.173091766754894433e-01
4.837841541120532218e-01
7.086880420502902345e-01
7.126418236196524481e-01
8.275499860218721304e-01
9.935321446746694929e-02
4.813933811581979638e-01
2.081815346308666936e-01
8.235665861238978813e-01
9.964409712686016218e-02
9.986728467048464064e-02
4.135371939570062216e-01
8.016003559163209502e-02
7.464350806283865936e-01
3.527785797794539824e-01
6.959000936844707275e-02
4.630573212534248861e-02
9.675447817684568186e-02
2.131975263774178730e-02
3.553522133324008569e-01
7.039872287393225680e-02
2.169398357796939805e-02
3.733271713617371534e-01
1.203841832956808466e-01
6.041125000882221346e-02
1.890810335447198620e-01
1.128507151768374239e-01
7.592195691992401629e-01
8.166275584017206324e-01
4.940995958381683706e-01
1.395251014618836549e-01
5.108720561569830565e-01
3.821842803985689985e-01
1.154390497344170152e-01
4.354541542174361068e-01
4.792756344472739460e-01
2.056279601937902601e-01
4.271058815571912581e-01
1.393133303513354460e-01
1.838474484374524875e-01
4.637671502403800661e-01
1.151223466051667504e-01
1.420256990231045791e-01
9.755642369140635761e-01
7.180353162430139213e-02
7.704648707744952141e-01
1.944403427756530023e-01
8.861707684343389513e-01
1.436828829780457950e-01
1.103296670273212626e-01
6.052936204047640323e-02
5.095695186046045322e-01
1.559972949966813571e-01
3.995523057666386380e-01
3.625917156730046331e-01
1.162827051978607973e-01
2.019053347477856308e-01
1.649416392358556971e-01
1.671831448824304955e-01
7.389191124589730708e-02
7.949497089596847810e-02
8.186036205965642187e-01
2.147279460465164463e-02
8.624029850248864371e-01
7.580266318090888022e-01
7.082208954814872559e-01
8.057299819843215249e-02
6.015815430531042812e-02
5.117806070092827397e-01
6.044283142579475604e-02
1.838544697657725768e-01
6.154240796803214786e-02
4.304599673664950554e-01
1.642515378055574848e-01
8.571190057178846855e-01
1.570268355688669848e-01
5.170290094803348113e-01
1.517501889518061420e-01
1.745615499395075376e-01
3.798569896516211797e-01
2.141636810045630113e-02
9.554777330271053970e-02
4.680615026523322064e-01
1.108987948972548904e-01
7.674458649651058617e-02
3.834212086365412220e-01
7.581064991972381872e-02
9.317943858756015940e-01
9.752618625162719213e-02
1.053769825929772863e-01
1.174420160903657806e-01
9.726125877170571643e-01
8.845138228187149343e-01
1.174420160903657806e-01
1.779589192393596919e-01
4.557885996054411026e-01
3.831215316451170305e-01
9.290808710871949483e-01
3.702837984238251390e-01
4.425974171573801574e-01
1.078682267875973322e-01
1.504121390386419232e-01
2.092489716133478714e-02
2.005170268712176684e-01
1.284052892709641180e-01
3.917072232513625907e-01
2.077118276674274136e-02
1.254858081795279523e-01
3.935526537877337416e-01
9.213973336597729435e-01
4.681319232010334175e-01
1.007197780661059500e-01
1.319066245447157171e-01
1.854305741318549861e-01
7.492109893109296648e-01
1.363162512590223308e-01
1.185227708807700120e-01
1.838544697657725768e-01
3.744564171827324262e-01
4.914749768213578784e-01
3.873639715437725006e-01
6.957567538788393680e-02
8.588236385717669119e-01
1.013762830275156401e-01
7.723874954381036995e-01
3.976306053996813694e-01
8.534293448505823054e-01
4.039364829566950976e-01
8.224613884818924303e-01
1.972443010786174289e-01
4.007733269473939819e-01
7.503976379877222436e-02
1.204842009349238602e-01
4.113994240468606955e-01
1.678153598592937723e-01
8.271871721553979429e-01
2.059780415554132715e-01
1.622619187280103237e-01
2.033617415885662916e-01
7.252008377661663951e-01
9.911814291640221875e-01
9.911814291640221875e-01
7.575798049969922898e-02
3.690599727264557428e-01
7.239428437790053350e-02
7.001837741675452920e-01
1.191389734616351836e-01
7.966097947357515530e-01
7.831505113450130118e-01
6.829371912812862155e-02
5.076837737461242783e-01
7.804485314587512879e-02
7.160315700907980974e-01
9.716176780172562644e-02
9.245149590582052435e-01
1.841865726663862446e-01
2.113875262294320420e-02
3.743370141935161155e-01
4.967056374435012134e-01
1.696471290935655241e-01
8.276343965048382767e-01
4.716482715542986981e-02
4.767664156936367303e-02
4.133081551274486176e-01
1.918027601902312362e-01
1.213033768333186824e-01
1.271409764717657265e-01
4.931162804614928619e-01
8.428628768079714506e-01
2.116761742442377636e-01
8.464319496065652038e-01
1.000362592231899828e-01
5.942312557122383238e-02
1.822998803214472552e-01
4.644814202943257642e-01
9.621954964551198142e-01
1.924639174169752998e-01
7.871021692461257491e-01
1.715456908658821444e-01
7.272846067027181893e-02
8.057299819843215249e-02
1.777389082731292980e-01
1.143169570320847483e-01
1.348595144443649474e-01
1.058073997888139134e-01
4.958685544328233358e-02
1.435761395216984260e-01
1.779548464941378139e-01
1.371496806634959764e-01
1.849230505680781456e-01
4.981044919469823640e-02
7.228707659666977481e-02
1.590524745000931606e-01
2.019053347477856308e-01
8.958444243418169084e-02
1.564795509749903057e-01
2.098144461563944407e-01
8.929746536479051811e-01
2.143258989778117421e-02
9.657931828990929946e-01
2.153142094253042080e-02
7.233642120579256152e-02
7.702292904106973204e-01
9.962156456998993992e-02
1.060502919668412369e-01
2.127756036169975093e-02
9.812935086002914087e-01
7.398709278349175911e-01
5.906508209421259398e-02
1.224873468353176870e-01
9.755642369140635761e-01
3.750074446814502527e-01
2.139792349645928612e-02
1.561935238167457551e-01
4.279927959012450600e-01
1.598814267623377416e-01
1.841501421672028793e-01
1.156222419513389249e-01
7.381478285356223024e-02
3.812572118323280246e-01
9.267238760894397354e-01
1.872647563607733878e-01
1.845717648688249279e-01
8.314498515594257455e-01
1.757788654439524090e-01
1.562106910035249430e-01
4.485407431834301240e-01
1.752746707481168953e-01
7.742968432779001597e-01
1.305094367317808923e-01
3.816302498347355909e-01
1.965931976446805562e-01
1.255745964042448704e-01
8.460951873900514064e-01
1.077065458691602723e-01
6.270286790092528817e-02
1.944616395528953323e-01
1.732928194508571995e-01
4.407417611530728419e-01
9.975569089867239447e-02
9.506729055883246515e-02
9.717045262476440293e-01
1.180738514953708490e-01
4.605699442599878179e-01
7.863818979710985868e-01
1.826250190278621566e-01
1.022621578371928214e-01
7.944897613258476710e-02
1.364067561343423052e-01
9.938910592285158385e-01
1.956547943512680077e-01
1.735220542113405651e-01
1.841901499474355164e-01
1.064379437313694027e-01
1.795985857960158971e-01
1.670880702447855026e-01
4.739608506957366241e-01
1.834774921581793228e-01
6.156939036007910704e-02
4.681319232010334175e-01
1.640381768370722804e-01
1.816725085471906920e-01
3.971505750534891632e-01
3.574911355613647479e-01
6.828162447492822640e-01
1.414820120099400669e-01
1.542454824821393178e-01
1.448426630255675862e-01
8.057805035604385935e-02
8.133786063477972672e-02
4.011715554646752002e-01
6.848979167828029846e-01
7.297518789090701175e-01
2.064084237347190987e-01
8.522613065041089175e-01
1.766802837794247683e-01
8.050640374397410870e-01
1.213033768333186824e-01
1.849230505680781456e-01
1.649416392358556971e-01
9.733652599710791720e-02
1.734403279903006523e-01
1.683772832539328634e-01
2.103850277063201435e-01
1.202269936004780604e-01
8.358797553661744262e-01
9.443433526994942095e-01
9.504672735970388919e-02
3.398247082019703047e-01
1.629928504681185109e-01
1.037505201076055067e-01
4.878574370500231988e-02
8.082800290822733658e-01
8.120637218145408953e-01
1.354461888200078901e-01
9.124066513312104054e-02
1.156414890964678754e-01
7.153579695396110605e-01
1.183179453620022831e-01
7.256886339759704985e-02
7.103459347729096374e-02
8.169461039341143760e-01
4.795907317844904511e-02
9.346726022060508621e-02
4.168636868022628228e-01
1.478108814691910800e-01
2.083864717034182301e-01
1.510667021885389871e-01
8.436574417925972735e-01
1.075018423537535545e-01
1.247274476204510013e-01
6.159116782908514998e-02
1.666083278081101626e-01
7.039054575249098500e-02
5.870703861720136946e-02
1.585569947276095903e-01
4.519871569871848349e-01
4.959336679587435515e-01
1.864224819939925282e-01
1.183290418172007197e-01
1.263813569487781674e-01
5.140091816654136503e-01
4.748794190741688070e-01
4.738055370161685653e-01
9.690671761542373197e-01
6.965387188593787082e-02
6.161986173761951208e-02
1.600431921876400709e-01
9.830067143428387888e-02
1.016366937100580681e-01
1.637541330361706737e-01
9.793090452022762404e-02
7.510187294210252107e-02
1.098098943314516907e-01
5.078376353514805208e-01
2.018953450608119982e-01
7.006270381302324157e-01
1.473959664297261607e-01
6.052936204047640323e-02
1.698332249276616468e-01
1.224873468353176870e-01
1.561402557862064389e-01
3.733271713617371534e-01
8.227907120831053911e-01
4.733715028471373598e-01
1.915655387781615149e-01
7.333021637999850850e-02
5.988263064223235677e-02
1.061561006980419192e-01
1.399758104557895788e-01
1.445882129190211862e-01
2.119377454734824862e-02
1.779548464941378139e-01
1.222542280020530170e-01
3.736270210455815421e-01
1.861440662444401872e-01
1.846220263894524649e-01
3.663444395464335868e-01
4.908956763461801154e-02
1.130198997836337760e-01
1.498848316692221183e-01
1.414806113925456688e-01
9.797158425731578024e-01
1.337047635006989865e-01
9.730666184517635653e-01
1.794975686569288964e-01
7.492109893109296648e-01
7.224155998560871650e-02
1.815935002102015972e-01
1.325062330384514930e-01
1.539768720012689995e-01
7.001837741675452920e-01
1.572717728704277618e-01
4.333690318673774078e-01
3.703754781001816210e-01
8.749356331004994880e-01
3.555625061260618835e-01
1.812759570109377938e-01
1.215079447584361400e-01
1.473959664297261607e-01
1.050834247109993375e-01
5.942800294876583039e-02
1.228915343219809525e-01
1.589842904507224597e-01
4.480718066610511752e-01
6.045211097514617549e-02
7.254700877019235050e-02
1.700631509654216555e-01
7.174414820592796282e-02
1.060053445149470169e-01
8.052088446437160041e-01
9.657931828990929946e-01
3.632910573269127474e-01
2.064106198760032318e-02
1.319066245447157171e-01
4.075999165828653736e-01
5.942800294876583039e-02
9.112774836469991202e-01
1.334815063221277964e-01
7.272846067027181893e-02
2.043893596976144589e-01
8.467222911896542525e-01
4.049084006212551601e-01
1.826250190278621566e-01
4.257580382051384671e-01
6.997309243391475198e-01
9.022052997959336684e-01
7.175725017556679186e-02
8.784646843346179956e-01
5.168971187962438929e-01
6.992584362515043006e-01
1.360528540121170304e-01
1.352733552781795745e-01
6.801797292539833728e-02
8.995978765386655751e-02
1.702103220979656051e-01
8.591993626709881759e-01
8.763259409672233824e-01
7.016232941972420922e-02
8.082800290822733658e-01
8.420000020630735715e-01
8.408124536344897537e-01
4.905657787539712822e-01
4.674881144845384195e-01
2.116750673994875070e-02
4.795813920327094970e-01
7.401365919986717390e-02
1.841432528096670906e-01
6.835987256402773493e-01
4.462276320217695713e-01
1.567055107743467179e-01
7.675733092918994582e-02
9.659842057585610320e-02
3.673415018208909810e-01
6.292251945642059197e-02
1.600070151434963839e-01
4.769131476037108408e-01
7.981824007730801973e-02
1.349835149902739173e-01
6.162700414580988412e-02
4.257580382051384671e-01
1.545339560360674547e-01
9.714056111918738246e-02
1.387585308691424990e-01
4.370232801566184544e-01
9.683674023126676023e-02
5.089231395956071990e-01
4.513009103664709643e-01
7.081117266105776409e-01
2.006413772725291200e-01
1.903429400551605311e-01
3.873639715437725006e-01
7.711638564021239262e-02
8.588236385717669119e-01
7.981754528690612194e-01
1.698936860294198437e-01
3.875879295217122267e-01
1.798388644328051955e-01
4.683928963286638214e-01
9.650682386081046449e-01
1.195226724056178275e-01
4.669945747531991653e-01
3.793405210797781146e-01
2.023908036947125455e-01
8.214120006807889007e-01
8.440328135118388975e-01
7.192149915952528172e-01
6.031459497027826661e-02
5.222079900230273131e-01
7.240326209643398181e-02
1.182234505839481614e-01
9.771812756094909735e-01
1.706615955892239744e-01
4.494146212163268039e-01
3.816302498347355909e-01
6.116718458260389513e-02
4.327563801337656058e-01
4.773904597015106166e-01
7.082208954814872559e-01
1.443259900180270672e-01
1.546224554018671149e-01
8.169461039341143760e-01
4.924635380991832512e-01
1.015466271528199516e-01
2.134250327315216980e-02
1.215479687597039865e-01
5.942800294876583039e-02
7.556343971988079833e-01
9.028350953467131901e-02
3.503967932191454082e-01
9.659842057585610320e-02
1.775255895679236084e-01
7.412404295023093670e-02
3.770970611524628313e-01
1.183114129242375523e-01
1.755000683346061296e-01
9.605541227970557094e-02
9.018439252397700834e-01
9.755642369140635761e-01
9.381278052854022942e-01
3.798569896516211797e-01
8.275499860218721304e-01
3.757489265388403443e-01
9.141794682924232474e-01
9.906816911932112557e-01
1.156414890964678754e-01
5.072990060667048606e-01
7.377291322995005451e-02
7.986028453709909103e-01
7.658163748281258121e-01
9.432649745986450285e-02
1.701295703752773725e-01
7.226117928701135396e-02
9.018439252397700834e-01
1.571743579034892702e-01
6.169233476811471911e-02
6.185867355326761519e-02
8.029260816833344583e-02
4.981189265135483879e-01
9.609400571754751763e-02
2.131975263774178730e-02
1.865724353564551519e-01
5.935608709609327405e-02
7.326510537164793169e-02
1.488906017834882023e-01
6.121409424518613196e-02
2.074332941138694042e-01
7.239428437790053350e-02
1.701743948432985765e-01
4.187421782463710551e-01
4.681319232010334175e-01
3.527779773608222258e-01
6.129250562714896183e-02
1.662059575155866442e-01
7.039872287393225680e-02
4.482580696858934899e-01
4.368096673337766300e-01
7.817737519158411974e-01
1.755363839468503384e-01
1.838474484374524875e-01
4.848837802986625811e-01
4.450677904295163301e-01
1.581296990044967210e-01
4.781364001161834132e-01
2.051889971465577778e-01
6.715183394937916661e-02
8.203220201149321600e-01
1.646563810349209178e-01
5.914236032355137812e-02
6.943910903287515979e-02
4.292851962625361950e-01
3.660836436485743195e-01
6.966239386153558200e-02
7.103459347729096374e-02
1.037505201076055067e-01
1.280427166744997902e-01
9.618785192341883228e-02
9.192048213499658393e-01
1.333897218605285817e-01
4.961985896593142792e-02
7.393120701614264156e-01
3.854750277523528168e-01
4.879493201600283436e-01
3.971505750534891632e-01
8.084452553749780224e-01
1.840384821648659297e-01
2.083864717034182301e-01
2.153733200750941948e-02
9.072799874289584621e-02
1.896443978586687118e-01
8.042277319095524069e-02
1.961550536442689674e-01
7.539053325798863447e-01
2.075017216514761231e-01
7.576408077835647958e-01
3.750394984034466361e-01
6.718189480850955686e-02
9.866728614257158636e-02
1.733059397496878873e-01
1.906682114300068398e-01
5.116417631525637111e-01
1.908144828837908813e-01
7.344659460598479406e-02
4.546496055388371538e-01
4.274910713581770438e-01
1.703654547211349013e-01
9.676314698188466512e-02
1.752746707481168953e-01
1.009090428167086634e-01
4.922410450621053646e-02
4.353010182432334729e-01
7.580266318090888022e-01
5.028454961330309780e-01
4.253349630381411672e-01
6.112159130824272590e-02
3.776803835549931709e-01
4.734494237788372528e-01
1.903437905626318150e-01
7.630093428336318095e-02
4.738055370161685653e-01
1.535295947863556942e-01
4.187516246291380084e-01
1.713112165809899945e-01
2.058849428712910754e-02
1.129908564667781584e-01
3.770970611524628313e-01
9.429978250340985413e-02
2.107861155592682598e-02
7.252008377661663951e-01
1.784333673055052971e-01
3.757489265388403443e-01
4.109694033450836392e-01
5.014920678522573061e-01
1.581478215497226225e-01
7.239428437790053350e-02
2.143258989778117421e-02
8.993904667548983101e-01
7.951403678461039792e-01
1.429700552830056037e-01
4.936613534214827348e-02
4.133137101412131531e-01
5.220205837558330453e-01
4.573634188863383576e-01
2.124631016214724791e-02
4.279927959012450600e-01
1.129908564667781584e-01
1.866056919305152384e-01
7.926775920696561561e-01
1.270486388545564171e-01
7.204339846543691972e-02
5.065252513656025579e-01
4.683077517001440482e-01
1.231791416170901071e-01
1.513345118923552501e-01
1.924639174169752998e-01
2.059886345955010967e-01
3.703033224730115092e-01
1.552018486456680779e-01
1.875057690351283057e-01
4.301259304746740675e-01
4.793033223321931380e-01
4.576739763067773081e-01
1.072018255062321540e-01
9.618785192341883228e-02
3.758249549029826775e-01
9.727966758727078778e-02
6.236532776938388117e-02

